Seventeen Tidal Disruption Events from the First Half of ZTF Survey Observations: Entering a New Era of Population Studies

While tidal disruption events (TDEs) have long been heralded as laboratories for the study of quiescent black holes, the small number of known TDEs and uncertainties in their emission mechanism have hindered progress towards this promise. Here present 17 new TDEs that have been detected recently by the Zwicky Transient Facility along with Swift UV and X-ray follow-up observations. Our homogeneous analysis of the optical/UV light curves, including 22 previously known TDEs from the literature, reveals a clean separation of light curve properties with spectroscopic class. The TDEs with Bowen fluorescence features in their optical spectra have smaller blackbody radii, as well as longer rise times and higher disruption rates compared to the rest of the sample. The Bowen fluorescence mechanism requires a high density which can be reached at smaller radii, which in turn yields longer diffusion timescales. Thus, the difference in rise times suggests the pre-peak TDE light curves are governed not by the fallback timescale, but instead by the diffusion of photons through the tidal debris. The small subset of TDEs that show only helium emission lines in their spectra have the longest rise times, the highest luminosities and the lowest rates. We also report, for the first time, the detection of soft X-ray flares from a TDE on day timescales. Based on the fact the flares peak at a luminosity similar to the optical/UV blackbody luminosity, we attribute them to brief glimpses through a reprocessing layer that otherwise obscures the inner accretion flow.

==> data/AryaStark.dat <==
#AryaStark
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58466.92 MJD
#day_since_peak	band  	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
6.572955e+01	UVM2  	3.343503e-05	1.532299e+15	1.198600e+44	1.766322e+43	2.781439e+43	1.795204e+44
9.283709e+01	UVM2  	1.076965e-05	1.532299e+15	3.860772e+43	7.111804e+42	9.148343e+42	5.721509e+43
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.593163e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	4.214483e+42	0.000000e+00	0.000000e+00
-2.236568e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
-2.236564e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.402316e+43	0.000000e+00	0.000000e+00
1.307135e+00	g.ZTF 	3.032819e-05	7.216307e+14	2.083570e+43	2.171104e+42	1.550345e+43	9.490967e+43
3.687698e+00	g.ZTF 	3.311056e-05	7.216307e+14	2.274721e+43	4.651111e+42	1.695210e+43	1.012244e+44
6.324429e+00	g.ZTF 	2.994515e-05	7.216307e+14	2.057255e+43	4.659317e+42	1.535458e+43	8.953779e+43
1.428251e+01	g.ZTF 	3.225868e-05	7.216307e+14	2.216195e+43	2.041191e+42	1.661892e+43	9.023450e+43
1.780608e+01	g.ZTF 	3.390053e-05	7.216307e+14	2.328992e+43	2.145081e+42	1.748911e+43	9.304524e+43
2.131322e+01	g.ZTF 	3.135931e-05	7.216307e+14	2.154408e+43	2.656083e+42	1.621203e+43	8.370086e+43
2.488682e+01	g.ZTF 	3.178678e-05	7.216307e+14	2.183776e+43	3.113542e+42	1.647987e+43	8.177618e+43
3.715062e+01	g.ZTF 	2.855792e-05	7.216307e+14	1.961950e+43	3.196624e+42	1.476586e+43	7.608212e+43
4.940258e+01	g.ZTF 	2.259886e-05	7.216307e+14	1.552559e+43	2.163686e+42	1.157023e+43	6.909236e+43
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.262012e+01	g.ZTF 	0.000000e+00	7.216307e+14	0.000000e+00	1.638326e+43	0.000000e+00	0.000000e+00
6.259346e+01	r.SEDM	2.201883e-05	5.563974e+14	9.226472e+42	1.166081e+42	1.222873e+43	8.103304e+43
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.601160e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	4.523933e+42	0.000000e+00	0.000000e+00
-2.244117e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-2.244112e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	5.941723e+42	0.000000e+00	0.000000e+00
-1.716283e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.716283e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.716283e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.716283e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.716283e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.716283e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.716283e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.716283e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.716279e+01	r.ZTF 	0.000000e+00	5.371297e+14	0.000000e+00	7.721816e+42	0.000000e+00	0.000000e+00
-1.454093e+01	r.ZTF 	1.860100e-05	5.371297e+14	7.498867e+42	1.659130e+42	1.082740e+43	7.501131e+43
-9.406301e+00	r.ZTF 	2.355354e-05	5.371297e+14	9.495452e+42	2.413297e+42	1.367234e+43	9.005915e+43
-9.359095e+00	r.ZTF 	2.444422e-05	5.371297e+14	9.854524e+42	1.572188e+42	1.418890e+43	9.340647e+43
-1.256731e+00	r.ZTF 	2.654460e-05	5.371297e+14	1.070128e+43	1.941689e+42	1.535927e+43	9.563653e+43
1.382786e+00	r.ZTF 	2.732349e-05	5.371297e+14	1.101528e+43	2.459663e+42	1.579344e+43	9.660035e+43
6.486907e+00	r.ZTF 	3.668903e-05	5.371297e+14	1.479094e+43	3.118295e+42	2.114432e+43	1.231225e+44
1.187698e+01	r.ZTF 	4.221008e-05	5.371297e+14	1.701671e+43	3.448054e+42	2.425676e+43	1.349138e+44
1.786882e+01	r.ZTF 	3.869869e-05	5.371297e+14	1.560112e+43	1.747074e+42	2.217484e+43	1.179450e+44
2.135872e+01	r.ZTF 	3.549901e-05	5.371297e+14	1.431119e+43	2.073873e+42	2.030041e+43	1.047498e+44
4.943471e+01	r.ZTF 	2.358828e-05	5.371297e+14	9.509456e+42	1.617701e+42	1.361525e+43	8.133026e+43


==> data/BranStark.dat <==
#BranStark
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58603.87 MJD
#day_since_peak	band  	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
1.554514e+01	UVW2  	5.170862e-04	1.569084e+15	9.392264e+43	2.595179e+42	1.217448e+43	2.614296e+44
1.923147e+01	UVW2  	4.629807e-04	1.569084e+15	8.409503e+43	4.647263e+42	1.105933e+43	2.270555e+44
2.220333e+01	UVW2  	4.222434e-04	1.569084e+15	7.669557e+43	3.531962e+42	1.022367e+43	2.014617e+44
2.516893e+01	UVW2  	4.107361e-04	1.569084e+15	7.460541e+43	4.122847e+42	1.009425e+43	1.903385e+44
2.824098e+01	UVW2  	4.107361e-04	1.569084e+15	7.460541e+43	3.435706e+42	1.022980e+43	1.856024e+44
2.833259e+01	UVW2  	4.340731e-04	1.569084e+15	7.884430e+43	4.357097e+42	1.081518e+43	1.960084e+44
3.066201e+01	UVW2  	3.886538e-04	1.569084e+15	7.059441e+43	3.250993e+42	9.745293e+42	1.734576e+44
3.085397e+01	UVW2  	3.850906e-04	1.569084e+15	6.994720e+43	3.221187e+42	9.656074e+42	1.718632e+44
3.423455e+01	UVW2  	3.711615e-04	1.569084e+15	6.741714e+43	2.483739e+42	9.313016e+42	1.654453e+44
3.669446e+01	UVW2  	3.577362e-04	1.569084e+15	6.497859e+43	2.393900e+42	8.976720e+42	1.594427e+44
3.953623e+01	UVW2  	3.544565e-04	1.569084e+15	6.438287e+43	2.371952e+42	8.894575e+42	1.579759e+44
4.274070e+01	UVW2  	3.115752e-04	1.569084e+15	5.659399e+43	3.127499e+42	7.803035e+42	1.393686e+44
4.729105e+01	UVW2  	2.841600e-04	1.569084e+15	5.161433e+43	3.327699e+42	7.116572e+42	1.271017e+44
4.763694e+01	UVW2  	3.058883e-04	1.569084e+15	5.556103e+43	2.558680e+42	7.659512e+42	1.368608e+44
6.781845e+01	UVW2  	2.195649e-04	1.569084e+15	3.988139e+43	2.938570e+42	5.419648e+42	1.009026e+44
6.857556e+01	UVW2  	2.058557e-04	1.569084e+15	3.739128e+43	2.410705e+42	5.071069e+42	9.496475e+43
7.273722e+01	UVW2  	1.912330e-04	1.569084e+15	3.473524e+43	1.599617e+42	4.662835e+42	8.998545e+43
8.536076e+01	UVW2  	1.635170e-04	1.569084e+15	2.970095e+43	1.914891e+42	3.893357e+42	8.073232e+43
8.706921e+01	UVW2  	1.229031e-04	1.569084e+15	2.232391e+43	2.261719e+42	2.915582e+42	6.114991e+43
9.080007e+01	UVW2  	1.184576e-04	1.569084e+15	2.151643e+43	1.585389e+42	2.796337e+42	5.955503e+43
9.478994e+01	UVW2  	1.411117e-04	1.569084e+15	2.563128e+43	1.652510e+42	3.340286e+42	7.053142e+43
9.851126e+01	UVW2  	1.206599e-04	1.569084e+15	2.191645e+43	1.816722e+42	2.856712e+42	6.028474e+43
1.036248e+02	UVW2  	9.584356e-05	1.569084e+15	1.740886e+43	1.443074e+42	2.270720e+42	4.781669e+43
1.193053e+02	UVW2  	8.120129e-05	1.569084e+15	1.474926e+43	1.494303e+42	1.919498e+42	4.070483e+43
1.228085e+02	UVW2  	8.985928e-05	1.569084e+15	1.632188e+43	1.202641e+42	2.118254e+42	4.531311e+43
1.495436e+02	UVW2  	5.669737e-05	1.569084e+15	1.029841e+43	1.517630e+42	1.275050e+42	3.182528e+43
1.547961e+02	UVW2  	5.882513e-05	1.569084e+15	1.068490e+43	8.857038e+41	1.323701e+42	3.297142e+43
1.594085e+02	UVW2  	5.828582e-05	1.569084e+15	1.058694e+43	1.170111e+42	1.317653e+42	3.230781e+43
1.640177e+02	UVW2  	5.991877e-05	1.569084e+15	1.088354e+43	1.603858e+42	1.361172e+42	3.283212e+43
1.737328e+02	UVW2  	5.882513e-05	1.569084e+15	1.068490e+43	1.968231e+42	1.352360e+42	3.135339e+43
1.793583e+02	UVW2  	3.544565e-05	1.569084e+15	6.438287e+42	1.482470e+42	8.146674e+41	1.890342e+43
1.554941e+01	UVM2  	3.648643e-04	1.415424e+15	6.194563e+43	2.282161e+42	9.691277e+42	2.080949e+44
1.923437e+01	UVM2  	3.484427e-04	1.415424e+15	5.915762e+43	3.269171e+42	9.365644e+42	1.922760e+44
2.220683e+01	UVM2  	3.516668e-04	1.415424e+15	5.970500e+43	2.749517e+42	9.558023e+42	1.883361e+44
2.517243e+01	UVM2  	3.452481e-04	1.415424e+15	5.861526e+43	2.699332e+42	9.499072e+42	1.791072e+44
2.824327e+01	UVM2  	3.207239e-04	1.415424e+15	5.445160e+43	2.507589e+42	8.921488e+42	1.618608e+44
2.833569e+01	UVM2  	3.266866e-04	1.415424e+15	5.546394e+43	3.065050e+42	9.090237e+42	1.647404e+44
3.066633e+01	UVM2  	2.571173e-04	1.415424e+15	4.365266e+43	2.412335e+42	7.191818e+42	1.280079e+44
3.085680e+01	UVM2  	2.845321e-04	1.415424e+15	4.830707e+43	4.004321e+42	7.958721e+42	1.416529e+44
3.423917e+01	UVM2  	2.742403e-04	1.415424e+15	4.655975e+43	1.715325e+42	7.675058e+42	1.363466e+44
3.669880e+01	UVM2  	2.793389e-04	1.415424e+15	4.742537e+43	1.747215e+42	7.818151e+42	1.388640e+44
3.953960e+01	UVM2  	2.571173e-04	1.415424e+15	4.365266e+43	1.608223e+42	7.196304e+42	1.278134e+44
4.274466e+01	UVM2  	2.455451e-04	1.415424e+15	4.168796e+43	2.303762e+42	6.861210e+42	1.225482e+44
4.729374e+01	UVM2  	2.524244e-04	1.415424e+15	4.285591e+43	2.763022e+42	7.053549e+42	1.259766e+44
4.764002e+01	UVM2  	1.986696e-04	1.415424e+15	3.372956e+43	1.553304e+42	5.550733e+42	9.918138e+43
6.782159e+01	UVM2  	1.479556e-04	1.415424e+15	2.511948e+43	2.082231e+42	4.085367e+42	7.606257e+43
6.857998e+01	UVM2  	1.746350e-04	1.415424e+15	2.964904e+43	1.911544e+42	4.814079e+42	9.015543e+43
7.274163e+01	UVM2  	1.276825e-04	1.415424e+15	2.167757e+43	1.197947e+42	3.490269e+42	6.735879e+43
8.536476e+01	UVM2  	1.186127e-04	1.415424e+15	2.013774e+43	1.669279e+42	3.179629e+42	6.593418e+43
8.707127e+01	UVM2  	9.596908e-05	1.415424e+15	1.629336e+43	2.251011e+42	2.564865e+42	5.379469e+43
9.080359e+01	UVM2  	9.421745e-05	1.415424e+15	1.599597e+43	1.620612e+42	2.507910e+42	5.341172e+43
9.479187e+01	UVM2  	9.775328e-05	1.415424e+15	1.659628e+43	1.528574e+42	2.607911e+42	5.506666e+43
9.851443e+01	UVM2  	8.833470e-05	1.415424e+15	1.499722e+43	1.657554e+42	2.357005e+42	4.973932e+43
1.036288e+02	UVM2  	6.700872e-05	1.415424e+15	1.137655e+43	1.362165e+42	1.788972e+42	3.767229e+43
1.228107e+02	UVM2  	6.458495e-05	1.415424e+15	1.096505e+43	1.009919e+42	1.717149e+42	3.673296e+43
1.495473e+02	UVM2  	4.899270e-05	1.415424e+15	8.317842e+42	1.302373e+42	1.253139e+42	3.127914e+43
1.547988e+02	UVM2  	3.420829e-05	1.415424e+15	5.807787e+42	6.953920e+41	8.754242e+41	2.180528e+43
1.594150e+02	UVM2  	4.075035e-05	1.415424e+15	6.918480e+42	8.921018e+41	1.046823e+42	2.566660e+43
1.640211e+02	UVM2  	3.820598e-05	1.415424e+15	6.486504e+42	1.254601e+42	9.853892e+41	2.376776e+43
1.737353e+02	UVM2  	4.267085e-05	1.415424e+15	7.244538e+42	1.534667e+42	1.111381e+42	2.576651e+43
1.793615e+02	UVM2  	3.582048e-05	1.415424e+15	6.081500e+42	1.232279e+42	9.327665e+41	2.164341e+43
1.554168e+01	UVW1  	3.688883e-04	1.260274e+15	4.938433e+43	2.274232e+42	9.710305e+42	2.085244e+44
1.922919e+01	UVW1  	3.522856e-04	1.260274e+15	4.716167e+43	3.909375e+42	9.360449e+42	1.921817e+44
2.220059e+01	UVW1  	3.302896e-04	1.260274e+15	4.421699e+43	3.665282e+42	8.853156e+42	1.744616e+44
2.516607e+01	UVW1  	3.272615e-04	1.260274e+15	4.381160e+43	3.228158e+42	8.856875e+42	1.670128e+44
2.823913e+01	UVW1  	3.333457e-04	1.260274e+15	4.462612e+43	2.877152e+42	9.099718e+42	1.651026e+44
2.833006e+01	UVW1  	2.798304e-04	1.260274e+15	3.746184e+43	3.450363e+42	7.640728e+42	1.384806e+44
3.065856e+01	UVW1  	2.722042e-04	1.260274e+15	3.644090e+43	3.020698e+42	7.463162e+42	1.328378e+44
3.085051e+01	UVW1  	2.984660e-04	1.260274e+15	3.995666e+43	2.944115e+42	8.183264e+42	1.456496e+44
3.423082e+01	UVW1  	2.957297e-04	1.260274e+15	3.959033e+43	2.187843e+42	8.111733e+42	1.441050e+44
3.669096e+01	UVW1  	2.623583e-04	1.260274e+15	3.512280e+43	1.940958e+42	7.196666e+42	1.278261e+44
3.953359e+01	UVW1  	2.552083e-04	1.260274e+15	3.416561e+43	2.202738e+42	7.000623e+42	1.243373e+44
4.273752e+01	UVW1  	2.697086e-04	1.260274e+15	3.610681e+43	2.993004e+42	7.388909e+42	1.319707e+44
4.728884e+01	UVW1  	2.552083e-04	1.260274e+15	3.416561e+43	3.461446e+42	6.991727e+42	1.248716e+44
4.763442e+01	UVW1  	1.865928e-04	1.260274e+15	2.497981e+43	2.070653e+42	5.111394e+42	9.133053e+43
6.781591e+01	UVW1  	1.625155e-04	1.260274e+15	2.175651e+43	2.605003e+42	4.410751e+42	8.211764e+43
6.857197e+01	UVW1  	1.441766e-04	1.260274e+15	1.930142e+43	2.133271e+42	3.907961e+42	7.318131e+43
7.273357e+01	UVW1  	1.389616e-04	1.260274e+15	1.860326e+43	1.542082e+42	3.741728e+42	7.220771e+43
8.536874e+01	UVW1  	1.177321e-04	1.260274e+15	1.576120e+43	1.451660e+42	3.121662e+42	6.473377e+43
8.707337e+01	UVW1  	9.792529e-05	1.260274e+15	1.310959e+43	1.690413e+42	2.590325e+42	5.432921e+43
9.080713e+01	UVW1  	8.930893e-05	1.260274e+15	1.195609e+43	1.321436e+42	2.354919e+42	5.015291e+43
9.479381e+01	UVW1  	9.883138e-05	1.260274e+15	1.323089e+43	1.340471e+42	2.610646e+42	5.512402e+43
9.851752e+01	UVW1  	1.155832e-04	1.260274e+15	1.547352e+43	1.567680e+42	3.053522e+42	6.443751e+43
1.036329e+02	UVW1  	7.996407e-05	1.260274e+15	1.070506e+43	1.183167e+42	2.113448e+42	4.450540e+43
1.228066e+02	UVW1  	7.996407e-05	1.260274e+15	1.070506e+43	1.478959e+42	2.106584e+42	4.506326e+43
1.495405e+02	UVW1  	5.431188e-05	1.260274e+15	7.270916e+42	1.875093e+42	1.387846e+42	3.463996e+43
1.547939e+02	UVW1  	5.092076e-05	1.260274e+15	6.816935e+42	1.004581e+42	1.301694e+42	3.242356e+43
1.594032e+02	UVW1  	5.687152e-05	1.260274e+15	7.613584e+42	1.332350e+42	1.458177e+42	3.575412e+43
1.640149e+02	UVW1  	3.588351e-05	1.260274e+15	4.803847e+42	1.681312e+42	9.229515e+41	2.226225e+43
1.737307e+02	UVW1  	5.792885e-05	1.260274e+15	7.755131e+42	2.499959e+42	1.501527e+42	3.481167e+43
1.793557e+02	UVW1  	6.293538e-05	1.260274e+15	8.425373e+42	2.017614e+42	1.631020e+42	3.784647e+43
1.554283e+01	U     	2.967979e-04	9.175035e+14	2.419534e+43	2.005626e+42	9.555912e+42	2.052058e+44
1.922994e+01	U     	2.608920e-04	9.175035e+14	2.126825e+43	3.134206e+42	8.434237e+42	1.731638e+44
2.220149e+01	U     	2.834398e-04	9.175035e+14	2.310637e+43	2.979446e+42	9.198236e+42	1.812596e+44
2.516702e+01	U     	2.967979e-04	9.175035e+14	2.419534e+43	2.897016e+42	9.672279e+42	1.823864e+44
2.823975e+01	U     	2.585002e-04	9.175035e+14	2.107326e+43	2.523195e+42	8.455951e+42	1.534212e+44
2.833090e+01	U     	2.190084e-04	9.175035e+14	1.785385e+43	2.795480e+42	7.164883e+42	1.298551e+44
3.065970e+01	U     	2.170005e-04	9.175035e+14	1.769016e+43	2.443986e+42	7.111941e+42	1.265863e+44
3.085166e+01	U     	2.272275e-04	9.175035e+14	1.852387e+43	2.388557e+42	7.447143e+42	1.325477e+44
3.423207e+01	U     	2.190084e-04	9.175035e+14	1.785385e+43	1.808840e+42	7.179122e+42	1.275370e+44
3.669212e+01	U     	2.190084e-04	9.175035e+14	1.785385e+43	1.808840e+42	7.179249e+42	1.275166e+44
3.953447e+01	U     	1.661349e-04	9.175035e+14	1.354353e+43	1.871108e+42	5.446046e+42	9.672670e+43
4.273857e+01	U     	2.293300e-04	9.175035e+14	1.869527e+43	2.582847e+42	7.513438e+42	1.341953e+44
4.728957e+01	U     	1.723697e-04	9.175035e+14	1.405180e+43	2.847280e+42	5.647296e+42	1.008603e+44
4.763525e+01	U     	1.804932e-04	9.175035e+14	1.471404e+43	2.032819e+42	5.913177e+42	1.056569e+44
6.781674e+01	U     	1.394636e-04	9.175035e+14	1.136925e+43	2.513152e+42	4.550564e+42	8.472109e+43
6.857316e+01	U     	1.029108e-04	9.175035e+14	8.389417e+42	2.086274e+42	3.355984e+42	6.284549e+43
7.273478e+01	U     	9.560064e-05	9.175035e+14	7.793487e+42	1.579175e+42	3.108600e+42	5.999013e+43
1.228072e+02	U     	4.250703e-05	9.175035e+14	3.465228e+42	1.595796e+42	1.369060e+42	2.928646e+43
1.547946e+02	U     	4.703930e-05	9.175035e+14	3.834704e+42	1.377438e+42	1.495247e+42	3.724460e+43
1.594050e+02	U     	3.985298e-05	9.175035e+14	3.248866e+42	1.585928e+42	1.268475e+42	3.110245e+43
1.554343e+01	B     	3.035166e-04	7.308789e+14	1.840643e+43	3.221060e+42	1.259022e+43	2.703631e+44
1.365468e+01	g.IOO 	1.926801e-04	6.796738e+14	1.057364e+43	9.738685e+41	8.675026e+42	1.896759e+44
1.839878e+01	g.IOO 	1.870841e-04	6.796738e+14	1.026655e+43	9.455844e+41	8.429877e+42	1.748598e+44
2.695657e+01	g.IOO 	1.667389e-04	6.796738e+14	9.150074e+42	8.427530e+41	7.527531e+42	1.385975e+44
4.690201e+01	g.IOO 	1.244047e-04	6.796738e+14	6.826917e+42	6.287823e+41	5.619216e+42	1.003333e+44
5.071231e+01	g.IOO 	1.122114e-04	6.796738e+14	6.157786e+42	5.671531e+41	5.068256e+42	9.070846e+43
5.449094e+01	g.IOO 	1.076557e-04	6.796738e+14	5.907784e+42	5.441270e+41	4.862575e+42	8.693444e+43
1.323869e+02	g.IOO 	5.311740e-05	6.796738e+14	2.914906e+42	3.409605e+41	2.390802e+42	5.330268e+43
-2.791183e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
-2.791182e+01	g.ZTF 	0.000000e+00	6.665889e+14	0.000000e+00	4.203017e+42	0.000000e+00	0.000000e+00
3.428177e+00	g.ZTF 	2.035239e-04	6.665889e+14	1.113742e+43	1.025794e+42	9.586458e+42	2.372937e+44
1.293455e+01	g.ZTF 	1.987263e-04	6.665889e+14	1.087488e+43	1.001614e+42	9.372298e+42	2.064229e+44
2.339671e+01	g.ZTF 	1.838465e-04	6.665889e+14	1.006062e+43	9.266171e+41	8.683385e+42	1.682220e+44
2.910512e+01	g.ZTF 	1.653999e-04	6.665889e+14	9.051168e+42	8.336434e+41	7.819349e+42	1.404297e+44
2.912148e+01	g.ZTF 	1.696584e-04	6.665889e+14	9.284203e+42	8.551067e+41	8.020684e+42	1.440235e+44
3.195938e+01	g.ZTF 	1.576650e-04	6.665889e+14	8.627890e+42	7.946581e+41	7.454563e+42	1.326113e+44
3.479814e+01	g.ZTF 	1.489825e-04	6.665889e+14	8.152759e+42	7.508969e+41	7.044205e+42	1.250854e+44
4.147517e+01	g.ZTF 	1.551870e-04	6.665889e+14	8.492286e+42	7.821685e+41	7.337241e+42	1.307492e+44
4.432430e+01	g.ZTF 	1.243069e-04	6.665889e+14	6.802438e+42	6.265277e+41	5.876958e+42	1.051172e+44
4.711739e+01	g.ZTF 	1.153707e-04	6.665889e+14	6.313419e+42	6.047469e+41	5.454587e+42	9.739645e+43
5.570624e+01	g.ZTF 	1.066143e-04	6.665889e+14	5.834244e+42	5.373538e+41	5.040628e+42	8.995887e+43
5.573212e+01	g.ZTF 	1.051805e-04	6.665889e+14	5.755786e+42	5.301275e+41	4.972844e+42	8.874603e+43
5.859475e+01	g.ZTF 	9.885880e-05	6.665889e+14	5.409843e+42	4.982649e+41	4.674333e+42	8.288683e+43
6.143189e+01	g.ZTF 	9.315697e-05	6.665889e+14	5.097821e+42	4.695267e+41	4.404377e+42	7.860644e+43
6.712519e+01	g.ZTF 	8.532874e-05	6.665889e+14	4.669438e+42	4.300711e+41	4.032380e+42	7.473843e+43
7.284951e+01	g.ZTF 	8.387168e-05	6.665889e+14	4.589703e+42	6.433910e+41	3.961549e+42	7.651065e+43
8.034151e+01	g.ZTF 	7.741326e-05	6.665889e+14	4.236280e+42	3.901758e+41	3.654781e+42	7.343791e+43
8.320415e+01	g.ZTF 	7.714279e-05	6.665889e+14	4.221479e+42	3.888126e+41	3.641184e+42	7.460615e+43
8.422983e+01	g.ZTF 	7.001246e-05	6.665889e+14	3.831286e+42	3.528745e+41	3.304409e+42	6.809591e+43
8.423326e+01	g.ZTF 	7.084274e-05	6.665889e+14	3.876722e+42	3.570593e+41	3.343595e+42	6.890467e+43
8.423668e+01	g.ZTF 	7.122219e-05	6.665889e+14	3.897487e+42	3.589718e+41	3.361504e+42	6.927497e+43
8.428016e+01	g.ZTF 	7.394271e-05	6.665889e+14	4.046361e+42	3.726836e+41	3.489896e+42	7.193716e+43
8.605803e+01	g.ZTF 	6.920466e-05	6.665889e+14	3.787081e+42	3.488031e+41	3.265885e+42	6.801805e+43
1.004337e+02	g.ZTF 	5.286586e-05	6.665889e+14	2.892975e+42	7.071658e+41	2.494515e+42	5.252805e+43
1.030617e+02	g.ZTF 	5.653734e-05	6.665889e+14	3.093888e+42	4.567871e+41	2.667781e+42	5.612979e+43
1.365569e+01	r.IOO 	1.857873e-04	5.139586e+14	7.047778e+42	6.491244e+41	1.194729e+43	2.612201e+44
1.839980e+01	r.IOO 	1.724312e-04	5.139586e+14	6.541122e+42	6.024596e+41	1.106867e+43	2.295930e+44
2.695759e+01	r.IOO 	1.601828e-04	5.139586e+14	6.076482e+42	5.596647e+41	1.023908e+43	1.885202e+44
1.201093e+01	r.SEDM	2.236330e-04	5.139586e+14	8.483445e+42	7.813542e+41	1.439061e+43	3.210333e+44
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794911e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.794907e+01	r.ZTF 	0.000000e+00	4.961606e+14	0.000000e+00	3.596429e+42	0.000000e+00	0.000000e+00
-2.035873e+01	r.ZTF 	8.871802e-05	4.961606e+14	3.254859e+42	4.344974e+41	6.077926e+42	1.435374e+44
-9.912481e+00	r.ZTF 	1.512348e-04	4.961606e+14	5.548457e+42	5.110318e+41	1.037081e+43	2.514300e+44
-2.260464e+00	r.ZTF 	1.948461e-04	4.961606e+14	7.148456e+42	6.583971e+41	1.338605e+43	3.416094e+44
3.443062e+00	r.ZTF 	2.066007e-04	4.961606e+14	7.579704e+42	6.981165e+41	1.417808e+43	3.509067e+44
2.334209e+01	r.ZTF 	1.979939e-04	4.961606e+14	7.263940e+42	6.690336e+41	1.346065e+43	2.610046e+44
2.906849e+01	r.ZTF 	1.662233e-04	4.961606e+14	6.098349e+42	5.616787e+41	1.126469e+43	2.023746e+44
3.192228e+01	r.ZTF 	1.755221e-04	4.961606e+14	6.439501e+42	5.931000e+41	1.188985e+43	2.115160e+44
3.481478e+01	r.ZTF 	1.589907e-04	4.961606e+14	5.833004e+42	5.372395e+41	1.076917e+43	1.912279e+44
3.861815e+01	r.ZTF 	1.514579e-04	4.961606e+14	5.556640e+42	5.117854e+41	1.025888e+43	1.821449e+44
4.428862e+01	r.ZTF 	1.445346e-04	4.961606e+14	5.302641e+42	5.040198e+41	9.793058e+42	1.751701e+44
4.713955e+01	r.ZTF 	1.378643e-04	4.961606e+14	5.057923e+42	4.658520e+41	9.340417e+42	1.667862e+44
5.665696e+01	r.ZTF 	1.246728e-04	4.961606e+14	4.573959e+42	4.288602e+41	8.445555e+42	1.503379e+44


==> data/Bran_lx_Swift.dat <==
58620.209  43.42   0.04  4.27E-12  4.20E-13  0.0622  0.0061
58624.083  42.90   0.23  1.27E-12  6.72E-13  0.0185  0.0098
58627.207  43.09   0.10  1.97E-12  4.59E-13  0.0287  0.0067
58630.324  43.33   0.08  3.45E-12  6.09E-13  0.0502  0.0089
58633.586  43.17   0.06  2.40E-12  3.43E-13  0.0349  0.0050
58636.198  42.91   0.09  1.30E-12  2.62E-13  0.0190  0.0038
58639.852  42.06   0.24  1.84E-13  1.00E-13  0.0027  0.0015
58642.438  42.68   0.13  7.76E-13  2.30E-13  0.0113  0.0033
58645.426  42.38   0.17  3.82E-13  1.53E-13  0.0056  0.0022
58648.796  42.48   0.21  4.86E-13  2.32E-13  0.0071  0.0034


==> data/Bran_lx_Swift_ul.dat <==
58653.777  42.36  3.71E-13
58675.555  42.46  4.61E-13
58680.328  42.33  3.41E-13
58693.602  42.69  7.79E-13
58695.395  42.78  9.61E-13
58699.320  42.69  7.88E-13
58703.512  42.60  6.45E-13
58707.426  42.62  6.63E-13
58712.801  42.72  8.44E-13
58729.281  43.27  2.99E-12
58731.934  42.78  9.76E-13
58733.477  42.70  8.13E-13
58761.066  42.61  6.55E-13
58766.520  42.27  2.97E-13


==> data/Brienne.dat <==
#Brienne
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58612.36 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
7.805008e+00	UVW2 	3.444135e-04	1.603117e+15	7.727185e+43	4.270200e+42	1.619085e+43	1.157411e+44
7.933993e+00	UVW2 	3.199486e-04	1.603117e+15	7.178295e+43	3.966873e+42	1.507152e+43	1.074076e+44
1.468187e+01	UVW2 	2.685840e-04	1.603117e+15	6.025892e+43	3.885036e+42	1.414728e+43	8.600855e+43
1.502235e+01	UVW2 	3.027472e-04	1.603117e+15	6.792370e+43	3.753602e+42	1.604574e+43	9.674660e+43
1.548561e+01	UVW2 	3.319557e-04	1.603117e+15	7.447685e+43	4.801700e+42	1.773683e+43	1.057996e+44
1.992521e+01	UVW2 	2.661216e-04	1.603117e+15	5.970646e+43	3.299501e+42	1.541679e+43	8.298400e+43
2.261734e+01	UVW2 	2.404807e-04	1.603117e+15	5.395371e+43	2.484660e+42	1.464927e+43	7.427071e+43
2.499077e+01	UVW2 	2.193210e-04	1.603117e+15	4.920637e+43	1.812830e+42	1.400522e+43	6.729747e+43
2.773040e+01	UVW2 	2.233985e-04	1.603117e+15	5.012118e+43	1.846533e+42	1.503260e+43	6.823902e+43
3.048883e+01	UVW2 	2.360914e-04	1.603117e+15	5.296894e+43	3.415034e+42	1.651841e+43	7.199757e+43
3.089180e+01	UVW2 	2.213503e-04	1.603117e+15	4.966167e+43	2.287004e+42	1.540737e+43	6.751139e+43
3.128990e+01	UVW2 	1.726157e-04	1.603117e+15	3.872766e+43	3.566950e+42	1.195408e+43	5.265578e+43
5.287984e+01	UVW2 	1.059449e-04	1.603117e+15	2.376957e+43	2.627110e+42	5.678252e+42	3.373306e+43
5.324713e+01	UVW2 	1.021128e-04	1.603117e+15	2.290980e+43	2.110071e+42	5.451861e+42	3.255300e+43
5.804273e+01	UVW2 	1.011766e-04	1.603117e+15	2.269976e+43	1.463508e+42	5.133037e+42	3.284971e+43
6.295985e+01	UVW2 	1.130005e-04	1.603117e+15	2.535253e+43	1.634538e+42	5.471049e+42	3.743177e+43
6.678563e+01	UVW2 	8.571961e-05	1.603117e+15	1.923186e+43	1.948452e+42	4.005588e+42	2.889569e+43
7.148149e+01	UVW2 	7.129847e-05	1.603117e+15	1.599637e+43	2.209980e+42	3.204610e+42	2.455867e+43
7.216542e+01	UVW2 	8.261905e-05	1.603117e+15	1.853623e+43	2.219424e+42	3.694794e+42	2.854308e+43
7.429535e+01	UVW2 	8.036745e-05	1.603117e+15	1.803106e+43	1.162506e+42	3.529657e+42	2.807539e+43
7.655647e+01	UVW2 	6.935538e-05	1.603117e+15	1.556042e+43	1.576484e+42	2.980911e+42	2.457161e+43
7.840944e+01	UVW2 	6.871953e-05	1.603117e+15	1.541776e+43	1.278025e+42	2.910643e+42	2.459206e+43
8.044665e+01	UVW2 	6.383813e-05	1.603117e+15	1.432258e+43	1.714906e+42	2.664169e+42	2.308818e+43
8.050541e+01	UVW2 	7.817721e-05	1.603117e+15	1.753967e+43	2.423194e+42	3.261047e+42	2.828389e+43
8.384537e+01	UVW2 	6.383813e-05	1.603117e+15	1.432258e+43	6.595793e+41	2.592136e+42	2.357305e+43
9.680182e+01	UVW2 	5.261144e-05	1.603117e+15	1.180379e+43	6.523013e+41	2.093176e+42	1.975059e+43
9.825590e+01	UVW2 	5.212909e-05	1.603117e+15	1.169557e+43	5.386008e+41	2.094401e+42	1.941278e+43
1.007929e+02	UVW2 	5.165117e-05	1.603117e+15	1.158834e+43	1.387523e+42	2.097268e+42	1.907299e+43
1.043539e+02	UVW2 	4.754230e-05	1.603117e+15	1.066648e+43	5.894517e+41	1.958580e+42	1.736066e+43
1.092998e+02	UVW2 	3.846628e-05	1.603117e+15	8.630209e+42	5.564101e+41	1.602256e+42	1.393147e+43
7.809160e+00	UVM2 	3.454750e-04	1.446124e+15	7.034961e+43	3.239719e+42	1.618516e+43	1.156890e+44
7.938378e+00	UVM2 	3.064902e-04	1.446124e+15	6.241108e+43	2.874136e+42	1.438299e+43	1.024900e+44
1.468347e+01	UVM2 	2.873536e-04	1.446124e+15	5.851426e+43	3.233617e+42	1.478389e+43	8.987533e+43
1.502452e+01	UVM2 	3.329788e-04	1.446124e+15	6.780499e+43	3.122535e+42	1.721891e+43	1.038146e+44
1.548828e+01	UVM2 	3.150770e-04	1.446124e+15	6.415961e+43	3.545591e+42	1.640229e+43	9.783316e+43
2.262035e+01	UVM2 	2.412218e-04	1.446124e+15	4.912038e+43	2.262077e+42	1.399032e+43	7.092485e+43
2.502316e+01	UVM2 	2.220325e-04	1.446124e+15	4.521283e+43	2.082128e+42	1.339435e+43	6.431452e+43
2.773440e+01	UVM2 	2.282531e-04	1.446124e+15	4.647953e+43	1.712369e+42	1.437027e+43	6.522713e+43
3.049301e+01	UVM2 	2.220325e-04	1.446124e+15	4.521283e+43	2.498553e+42	1.443395e+43	6.291561e+43
3.086017e+01	UVM2 	2.261604e-04	1.446124e+15	4.605340e+43	3.393340e+42	1.464541e+43	6.414600e+43
3.129198e+01	UVM2 	1.951716e-04	1.446124e+15	3.974310e+43	3.294427e+42	1.258121e+43	5.541971e+43
5.288233e+01	UVM2 	9.427936e-05	1.446124e+15	1.919825e+43	2.121869e+42	4.920185e+42	2.923056e+43
5.325053e+01	UVM2 	9.341500e-05	1.446124e+15	1.902224e+43	1.927214e+42	4.859614e+42	2.901812e+43
5.804621e+01	UVM2 	1.005580e-04	1.446124e+15	2.047678e+43	1.320187e+42	5.015806e+42	3.210116e+43
6.296689e+01	UVM2 	1.052972e-04	1.446124e+15	2.144182e+43	1.382405e+42	5.053756e+42	3.457953e+43
6.678892e+01	UVM2 	8.211389e-05	1.446124e+15	1.672098e+43	1.694065e+42	3.827725e+42	2.761372e+43
7.148414e+01	UVM2 	7.558170e-05	1.446124e+15	1.539082e+43	1.842811e+42	3.412217e+42	2.615049e+43
7.216818e+01	UVM2 	7.841816e-05	1.446124e+15	1.596841e+43	1.764894e+42	3.525626e+42	2.723728e+43
7.429941e+01	UVM2 	6.522538e-05	1.446124e+15	1.328195e+43	9.786499e+41	2.889098e+42	2.298175e+43
7.656134e+01	UVM2 	7.420218e-05	1.446124e+15	1.510990e+43	1.391674e+42	3.228788e+42	2.661638e+43
7.841255e+01	UVM2 	7.217996e-05	1.446124e+15	1.469812e+43	1.218372e+42	3.103187e+42	2.621992e+43
8.045048e+01	UVM2 	6.643801e-05	1.446124e+15	1.352888e+43	1.370661e+42	2.821727e+42	2.445490e+43
8.384979e+01	UVM2 	5.840051e-05	1.446124e+15	1.189219e+43	5.476554e+41	2.425023e+42	2.205461e+43
7.801572e+00	UVW1 	3.215668e-04	1.287609e+15	5.712683e+43	4.209261e+42	1.505498e+43	1.076301e+44
7.930352e+00	UVW1 	3.367218e-04	1.287609e+15	5.981914e+43	3.856682e+42	1.578541e+43	1.125050e+44
1.468055e+01	UVW1 	3.070940e-04	1.287609e+15	5.455570e+43	4.019813e+42	1.548139e+43	9.412230e+43
1.502069e+01	UVW1 	3.367218e-04	1.287609e+15	5.981914e+43	3.856682e+42	1.704338e+43	1.027659e+44
1.548339e+01	UVW1 	3.336347e-04	1.287609e+15	5.927071e+43	4.913131e+42	1.697620e+43	1.012676e+44
1.989788e+01	UVW1 	2.461905e-04	1.287609e+15	4.373611e+43	2.014122e+42	1.319943e+43	7.109362e+43
2.261485e+01	UVW1 	2.484685e-04	1.287609e+15	4.414080e+43	2.845862e+42	1.376874e+43	6.981058e+43
2.295169e+01	UVW1 	1.991917e-04	1.287609e+15	3.538671e+43	4.562931e+42	1.108737e+43	5.577140e+43
2.498771e+01	UVW1 	2.184094e-04	1.287609e+15	3.880075e+43	1.786841e+42	1.248032e+43	5.997424e+43
2.772695e+01	UVW1 	2.085793e-04	1.287609e+15	3.705443e+43	2.047704e+42	1.233233e+43	5.598536e+43
3.048545e+01	UVW1 	2.184094e-04	1.287609e+15	3.880075e+43	3.216313e+42	1.324696e+43	5.773596e+43
3.088941e+01	UVW1 	2.144229e-04	1.287609e+15	3.809256e+43	2.455918e+42	1.296141e+43	5.679198e+43
3.128824e+01	UVW1 	1.973655e-04	1.287609e+15	3.506228e+43	4.521097e+42	1.189069e+43	5.237540e+43
5.287777e+01	UVW1 	1.074660e-04	1.287609e+15	1.909150e+43	2.813428e+42	5.479339e+42	3.255045e+43
5.324412e+01	UVW1 	1.156835e-04	1.287609e+15	2.055134e+43	2.460703e+42	5.883628e+42	3.512954e+43
5.803977e+01	UVW1 	1.074660e-04	1.287609e+15	1.909150e+43	1.582553e+42	5.287207e+42	3.383482e+43
6.295398e+01	UVW1 	8.938636e-05	1.287609e+15	1.587962e+43	1.608824e+42	4.266084e+42	2.918570e+43
6.678288e+01	UVW1 	7.366671e-05	1.287609e+15	1.308700e+43	2.169643e+42	3.435655e+42	2.478346e+43
7.147932e+01	UVW1 	7.713851e-05	1.287609e+15	1.370377e+43	2.524328e+42	3.507762e+42	2.688121e+43
7.216318e+01	UVW1 	8.615317e-05	1.287609e+15	1.530524e+43	2.537397e+42	3.904913e+42	3.016533e+43
7.429189e+01	UVW1 	6.535386e-05	1.287609e+15	1.161021e+43	1.390142e+42	2.927581e+42	2.328512e+43
7.655252e+01	UVW1 	5.960343e-05	1.287609e+15	1.058864e+43	1.755449e+42	2.632753e+42	2.170073e+43
7.840684e+01	UVW1 	6.298995e-05	1.287609e+15	1.119026e+43	1.545991e+42	2.755974e+42	2.328449e+43
8.044360e+01	UVW1 	4.085745e-05	1.287609e+15	7.258388e+42	1.805010e+42	1.770519e+42	1.534299e+43
8.050231e+01	UVW1 	6.241245e-05	1.287609e+15	1.108767e+43	1.940302e+42	2.703757e+42	2.344936e+43
8.384195e+01	UVW1 	5.960343e-05	1.287609e+15	1.058864e+43	7.801998e+41	2.537269e+42	2.307303e+43
-1.210751e+01	U    	1.139767e-04	9.374037e+14	1.428837e+43	1.710810e+42	6.513824e+42	3.767607e+43
7.802717e+00	U    	2.709045e-04	9.374037e+14	3.396118e+43	3.127941e+42	1.481946e+43	1.059435e+44
7.931562e+00	U    	2.381311e-04	9.374037e+14	2.985264e+43	2.749530e+42	1.303431e+43	9.289478e+43
1.468099e+01	U    	2.253285e-04	9.374037e+14	2.824768e+43	3.382220e+42	1.273762e+43	7.744015e+43
1.504851e+01	U    	2.635216e-04	9.374037e+14	3.303565e+43	3.346965e+42	1.492538e+43	8.993422e+43
1.548412e+01	U    	1.980689e-04	9.374037e+14	2.483035e+43	3.430439e+42	1.124287e+43	6.706563e+43
1.989948e+01	U    	1.980689e-04	9.374037e+14	2.483035e+43	1.600872e+42	1.150689e+43	6.197514e+43
2.261568e+01	U    	2.074036e-04	9.374037e+14	2.600057e+43	2.394741e+42	1.222699e+43	6.199235e+43
2.498888e+01	U    	1.909045e-04	9.374037e+14	2.393221e+43	1.542967e+42	1.140873e+43	5.482324e+43
2.772810e+01	U    	1.773439e-04	9.374037e+14	2.223222e+43	1.638130e+42	1.076008e+43	4.884665e+43
3.048658e+01	U    	2.055021e-04	9.374037e+14	2.576219e+43	3.084621e+42	1.261034e+43	5.496211e+43
3.089020e+01	U    	1.823124e-04	9.374037e+14	2.285508e+43	2.315534e+42	1.117062e+43	4.894593e+43
3.128879e+01	U    	1.839993e-04	9.374037e+14	2.306656e+43	4.673919e+42	1.125734e+43	4.958603e+43
5.287846e+01	U    	7.600046e-05	9.374037e+14	9.527585e+42	2.544817e+42	4.317860e+42	2.565083e+43
5.324512e+01	U    	7.125514e-05	9.374037e+14	8.932701e+42	2.139104e+42	4.043780e+42	2.414466e+43
5.804074e+01	U    	6.263487e-05	9.374037e+14	7.852046e+42	1.374080e+42	3.502595e+42	2.241475e+43
6.295594e+01	U    	8.410391e-05	9.374037e+14	1.054345e+43	1.553740e+42	4.640165e+42	3.174562e+43
6.678379e+01	U    	4.293547e-05	9.374037e+14	5.382485e+42	2.677024e+42	2.344703e+42	1.691394e+43
7.148004e+01	U    	3.705239e-05	9.374037e+14	4.644969e+42	3.550885e+42	2.000852e+42	1.533336e+43
7.216392e+01	U    	5.455269e-05	9.374037e+14	6.838846e+42	2.645500e+42	2.941609e+42	2.272408e+43
7.429303e+01	U    	3.844291e-05	9.374037e+14	4.819287e+42	1.819878e+42	2.062146e+42	1.640200e+43
7.655383e+01	U    	5.161979e-05	9.374037e+14	6.471170e+42	1.788050e+42	2.751768e+42	2.268208e+43
7.840770e+01	U    	4.293547e-05	9.374037e+14	5.382485e+42	1.735108e+42	2.279167e+42	1.925629e+43
8.044461e+01	U    	6.263487e-05	9.374037e+14	7.852046e+42	2.531200e+42	3.310718e+42	2.869048e+43
8.050364e+01	U    	3.951993e-05	9.374037e+14	4.954306e+42	2.555327e+42	2.088636e+42	1.811483e+43
8.384309e+01	U    	3.604261e-05	9.374037e+14	4.518381e+42	1.040396e+42	1.890110e+42	1.718826e+43
7.803313e+00	B    	2.117740e-04	7.467313e+14	2.090357e+43	3.080464e+42	1.432915e+43	1.024368e+44
7.932186e+00	B    	2.197215e-04	7.467313e+14	2.168805e+43	2.996315e+42	1.487013e+43	1.059770e+44
1.468123e+01	B    	2.279673e-04	7.467313e+14	2.250197e+43	3.730514e+42	1.561275e+43	9.491938e+43
1.504905e+01	B    	1.606470e-04	7.467313e+14	1.585698e+43	3.067012e+42	1.101003e+43	6.634104e+43
1.548451e+01	B    	1.713455e-04	7.467313e+14	1.691299e+43	3.738587e+42	1.175274e+43	7.010649e+43
1.992328e+01	B    	1.896150e-04	7.467313e+14	1.871632e+43	2.930523e+42	1.311828e+43	7.061494e+43
2.261612e+01	B    	1.606470e-04	7.467313e+14	1.585698e+43	2.482819e+42	1.117381e+43	5.665202e+43
2.498950e+01	B    	1.621335e-04	7.467313e+14	1.600370e+43	1.621395e+42	1.133398e+43	5.446328e+43
2.772869e+01	B    	1.810809e-04	7.467313e+14	1.787395e+43	1.810877e+42	1.272936e+43	5.778572e+43
1.169282e+01	g.IOO	1.896176e-04	6.944156e+14	1.732510e+43	1.595700e+42	1.393830e+43	9.080864e+43
1.634669e+01	g.IOO	1.807502e-04	6.944156e+14	1.651489e+43	1.521077e+42	1.334845e+43	7.807946e+43
2.009121e+01	g.IOO	1.590299e-04	6.944156e+14	1.453034e+43	1.338293e+42	1.179203e+43	6.322901e+43
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984733e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.984731e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.759278e+41	0.000000e+00	0.000000e+00
-2.975641e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975636e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.175597e+41	0.000000e+00	0.000000e+00
-2.975471e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.975469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.942532e+41	0.000000e+00	0.000000e+00
-2.974216e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.974212e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.626103e+41	0.000000e+00	0.000000e+00
-2.892074e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.892070e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.214781e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889649e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.889647e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.845953e+41	0.000000e+00	0.000000e+00
-2.797790e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.797787e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.893298e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795329e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.795324e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.095862e+41	0.000000e+00	0.000000e+00
-2.792900e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.792899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.070937e+41	0.000000e+00	0.000000e+00
-2.700311e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.700310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.104730e+42	0.000000e+00	0.000000e+00
-2.697642e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.697638e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.301544e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.695307e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.070610e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617899e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.617896e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.154712e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616688e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.616685e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.128039e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614919e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.614915e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.041915e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523057e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.523053e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.002338e+42	0.000000e+00	0.000000e+00
-2.521525e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.521521e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.526723e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416983e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.603798e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416902e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.416900e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	9.454598e+41	0.000000e+00	0.000000e+00
-2.414269e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.414267e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.602156e+41	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.339435e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.522870e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.331986e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.361067e+42	0.000000e+00	0.000000e+00
-2.327444e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.327442e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.810437e+42	0.000000e+00	0.000000e+00
-2.242362e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.242359e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	1.232448e+43	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240310e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.240309e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.440865e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237992e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.237991e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	8.834571e+42	0.000000e+00	0.000000e+00
-2.137278e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137275e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.329853e+42	0.000000e+00	0.000000e+00
-2.137194e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-2.137191e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.152600e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969966e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969964e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.702845e+42	0.000000e+00	0.000000e+00
-1.969204e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.969202e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.815376e+42	0.000000e+00	0.000000e+00
-1.966469e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.966465e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.600867e+42	0.000000e+00	0.000000e+00
-1.856356e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.856353e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	3.025459e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854891e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854889e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.630249e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854174e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.854171e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.495431e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851781e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.851780e+01	g.ZTF	0.000000e+00	6.810469e+14	0.000000e+00	2.867056e+42	0.000000e+00	0.000000e+00
-1.688969e+01	g.ZTF	4.869852e-05	6.810469e+14	4.380822e+42	9.587092e+41	3.711356e+42	1.852565e+43
-1.685562e+01	g.ZTF	3.346538e-05	6.810469e+14	3.010479e+42	9.053041e+41	2.550329e+42	1.274210e+43
-1.505561e+01	g.ZTF	4.517683e-05	6.810469e+14	4.064018e+42	6.068462e+41	3.434955e+42	1.818636e+43
-1.503484e+01	g.ZTF	4.885126e-05	6.810469e+14	4.394562e+42	6.392930e+41	3.714244e+42	1.967761e+43
-1.501502e+01	g.ZTF	5.163162e-05	6.810469e+14	4.644678e+42	4.996595e+41	3.925547e+42	2.080974e+43
-1.500764e+01	g.ZTF	4.491959e-05	6.810469e+14	4.040877e+42	5.580408e+41	3.415202e+42	1.810846e+43
-1.405541e+01	g.ZTF	6.068422e-05	6.810469e+14	5.459032e+42	6.359105e+41	4.608603e+42	2.516614e+43
-1.404013e+01	g.ZTF	5.630095e-05	6.810469e+14	5.064722e+42	5.789927e+41	4.275645e+42	2.335897e+43
-1.402022e+01	g.ZTF	5.880791e-05	6.810469e+14	5.290243e+42	5.403596e+41	4.465927e+42	2.441352e+43
-1.314491e+01	g.ZTF	7.499559e-05	6.810469e+14	6.746455e+42	6.213715e+41	5.689627e+42	3.193684e+43
-1.312927e+01	g.ZTF	7.224965e-05	6.810469e+14	6.499435e+42	5.986201e+41	5.481208e+42	3.078139e+43
-1.310971e+01	g.ZTF	7.379650e-05	6.810469e+14	6.638587e+42	6.114364e+41	5.598438e+42	3.145817e+43
-1.296418e+01	g.ZTF	7.283762e-05	6.810469e+14	6.552328e+42	6.680653e+41	5.524809e+42	3.118014e+43
-1.296381e+01	g.ZTF	7.957850e-05	6.810469e+14	7.158724e+42	6.593429e+41	6.036109e+42	3.406612e+43
-1.295012e+01	g.ZTF	7.575229e-05	6.810469e+14	6.814526e+42	6.759694e+41	5.745801e+42	3.244100e+43
-1.223169e+01	g.ZTF	8.465171e-05	6.810469e+14	7.615100e+42	7.013767e+41	6.416006e+42	3.697959e+43
-1.130776e+01	g.ZTF	1.090927e-04	6.810469e+14	9.813764e+42	9.038811e+41	8.259897e+42	4.900959e+43
-5.529080e+00	g.ZTF	1.869630e-04	6.810469e+14	1.681882e+43	1.549071e+42	1.406903e+43	1.006063e+44
-5.528242e+00	g.ZTF	1.815498e-04	6.810469e+14	1.633186e+43	1.504220e+42	1.366166e+43	9.769618e+43
-5.507199e+00	g.ZTF	1.820689e-04	6.810469e+14	1.637856e+43	1.508521e+42	1.370042e+43	9.804572e+43
-5.497050e+00	g.ZTF	1.859156e-04	6.810469e+14	1.672460e+43	1.540392e+42	1.398972e+43	1.001518e+44
-4.707479e+00	g.ZTF	1.996162e-04	6.810469e+14	1.795708e+43	1.653908e+42	1.500832e+43	1.103837e+44
-4.616687e+00	g.ZTF	1.999474e-04	6.810469e+14	1.798687e+43	1.656652e+42	1.503198e+43	1.108631e+44
-3.794701e+00	g.ZTF	2.048688e-04	6.810469e+14	1.842959e+43	1.697428e+42	1.539044e+43	1.163902e+44
-3.778138e+00	g.ZTF	2.098726e-04	6.810469e+14	1.887972e+43	1.738887e+42	1.576609e+43	1.192982e+44
-3.755604e+00	g.ZTF	2.038148e-04	6.810469e+14	1.833478e+43	1.688695e+42	1.531067e+43	1.159409e+44
-8.913589e-02	g.ZTF	1.960269e-04	6.810469e+14	1.763419e+43	1.624169e+42	1.467352e+43	1.259506e+44
-7.498319e-02	g.ZTF	1.946954e-04	6.810469e+14	1.751441e+43	1.613137e+42	1.457364e+43	1.251576e+44
-7.414520e-02	g.ZTF	1.994324e-04	6.810469e+14	1.794054e+43	1.652385e+42	1.492821e+43	1.282065e+44
-5.133328e-02	g.ZTF	1.916707e-04	6.810469e+14	1.724232e+43	1.588076e+42	1.434690e+43	1.233162e+44
3.610678e+00	g.ZTF	2.127138e-04	6.810469e+14	1.913532e+43	1.762428e+42	1.595882e+43	1.262606e+44
3.626041e+00	g.ZTF	2.075467e-04	6.810469e+14	1.867049e+43	1.719615e+42	1.557131e+43	1.231508e+44
3.633397e+00	g.ZTF	2.143857e-04	6.810469e+14	1.928571e+43	1.776280e+42	1.608449e+43	1.271877e+44
3.655184e+00	g.ZTF	2.040214e-04	6.810469e+14	1.835336e+43	1.690407e+42	1.530712e+43	1.209795e+44
4.478555e+00	g.ZTF	2.037397e-04	6.810469e+14	1.832802e+43	1.688073e+42	1.529461e+43	1.185419e+44
4.504998e+00	g.ZTF	2.074702e-04	6.810469e+14	1.866361e+43	1.718982e+42	1.557495e+43	1.206366e+44
4.676600e+00	g.ZTF	2.101821e-04	6.810469e+14	1.890757e+43	1.741451e+42	1.578046e+43	1.217161e+44
6.421292e+00	g.ZTF	2.126942e-04	6.810469e+14	1.913355e+43	1.762265e+42	1.598926e+43	1.181729e+44
6.446898e+00	g.ZTF	2.029157e-04	6.810469e+14	1.825390e+43	2.738750e+42	1.525445e+43	1.126722e+44
6.447829e+00	g.ZTF	2.079868e-04	6.810469e+14	1.871008e+43	3.227670e+42	1.563568e+43	1.154854e+44
9.141125e+00	g.ZTF	2.248618e-04	6.810469e+14	2.022812e+43	2.366111e+42	1.693764e+43	1.173355e+44
1.475127e+01	g.ZTF	1.935155e-04	6.810469e+14	1.740827e+43	1.603361e+42	1.464032e+43	8.885617e+43
1.476552e+01	g.ZTF	1.957383e-04	6.810469e+14	1.760823e+43	1.621778e+42	1.480866e+43	8.984679e+43
1.476645e+01	g.ZTF	1.944804e-04	6.810469e+14	1.749507e+43	1.611355e+42	1.471351e+43	8.926744e+43
2.128945e+01	g.ZTF	1.530368e-04	6.810469e+14	1.376688e+43	1.267977e+42	1.164204e+43	6.081090e+43
2.222679e+01	g.ZTF	1.563852e-04	6.810469e+14	1.406811e+43	1.295720e+42	1.190644e+43	6.092121e+43
2.225649e+01	g.ZTF	1.539699e-04	6.810469e+14	1.385082e+43	1.275708e+42	1.172287e+43	5.994014e+43
2.226803e+01	g.ZTF	1.617468e-04	6.810469e+14	1.455042e+43	1.340144e+42	1.231512e+43	6.295131e+43
2.404299e+01	g.ZTF	1.516896e-04	6.810469e+14	1.364569e+43	1.256815e+42	1.156820e+43	5.679560e+43
2.405165e+01	g.ZTF	1.479503e-04	6.810469e+14	1.330931e+43	1.225833e+42	1.128312e+43	5.538542e+43
2.405258e+01	g.ZTF	1.546806e-04	6.810469e+14	1.391476e+43	1.281596e+42	1.179640e+43	5.790378e+43
2.417204e+01	g.ZTF	1.488798e-04	6.810469e+14	1.339293e+43	1.233535e+42	1.135525e+43	5.559138e+43
2.589764e+01	g.ZTF	1.499394e-04	6.810469e+14	1.348825e+43	1.242314e+42	1.145430e+43	5.398065e+43
2.592353e+01	g.ZTF	1.454239e-04	6.810469e+14	1.308204e+43	1.204901e+42	1.110960e+43	5.232755e+43
2.603489e+01	g.ZTF	1.436137e-04	6.810469e+14	1.291920e+43	1.189902e+42	1.097241e+43	5.155969e+43
2.685649e+01	g.ZTF	1.430328e-04	6.810469e+14	1.286695e+43	1.185090e+42	1.093591e+43	5.053236e+43
2.964187e+01	g.ZTF	1.393015e-04	6.810469e+14	1.253129e+43	1.154174e+42	1.067648e+43	4.670345e+43
3.257018e+01	g.ZTF	1.393400e-04	6.810469e+14	1.253475e+43	1.357684e+42	1.066768e+43	4.782482e+43
3.334755e+01	g.ZTF	1.344237e-04	6.810469e+14	1.209249e+43	1.224021e+42	1.028619e+43	4.663541e+43
3.348284e+01	g.ZTF	1.434418e-04	6.810469e+14	1.290374e+43	1.188478e+42	1.097537e+43	4.985267e+43
3.349997e+01	g.ZTF	1.364193e-04	6.810469e+14	1.227201e+43	1.132554e+42	1.043794e+43	4.742270e+43
3.428479e+01	g.ZTF	1.315575e-04	6.810469e+14	1.183466e+43	1.284034e+42	1.006123e+43	4.620515e+43
3.429569e+01	g.ZTF	1.431251e-04	6.810469e+14	1.287525e+43	1.185854e+42	1.094582e+43	5.027492e+43
3.443451e+01	g.ZTF	1.428091e-04	6.810469e+14	1.284682e+43	1.183236e+42	1.092076e+43	5.025382e+43
3.523209e+01	g.ZTF	1.437195e-04	6.810469e+14	1.292872e+43	1.190779e+42	1.098526e+43	5.110015e+43
3.525397e+01	g.ZTF	1.375041e-04	6.810469e+14	1.236960e+43	1.139282e+42	1.051004e+43	4.890497e+43
3.614308e+01	g.ZTF	1.344484e-04	6.810469e+14	1.209471e+43	1.416963e+42	1.027087e+43	4.840631e+43
3.616012e+01	g.ZTF	1.337814e-04	6.810469e+14	1.203471e+43	1.171619e+42	1.021982e+43	4.817696e+43
3.618498e+01	g.ZTF	1.361306e-04	6.810469e+14	1.224604e+43	1.262122e+42	1.039913e+43	4.903811e+43
3.707828e+01	g.ZTF	1.318001e-04	6.810469e+14	1.185648e+43	1.092022e+42	1.006339e+43	4.800803e+43
3.708889e+01	g.ZTF	1.385721e-04	6.810469e+14	1.246567e+43	1.148131e+42	1.058040e+43	5.048137e+43
3.711645e+01	g.ZTF	1.336459e-04	6.810469e+14	1.202252e+43	1.130569e+42	1.020412e+43	4.870344e+43
3.808126e+01	g.ZTF	1.349198e-04	6.810469e+14	1.213712e+43	1.117870e+42	1.029585e+43	4.977590e+43
3.809997e+01	g.ZTF	1.227427e-04	6.810469e+14	1.104169e+43	1.243763e+42	9.366511e+42	4.529421e+43
3.810081e+01	g.ZTF	1.219202e-04	6.810469e+14	1.096770e+43	1.100067e+42	9.303742e+42	4.499117e+43
3.811543e+01	g.ZTF	1.230257e-04	6.810469e+14	1.106715e+43	1.039708e+42	9.388023e+42	4.540756e+43
3.899857e+01	g.ZTF	1.171968e-04	6.810469e+14	1.054279e+43	9.710270e+41	8.938752e+42	4.376057e+43
3.901682e+01	g.ZTF	1.130201e-04	6.810469e+14	1.016707e+43	9.364214e+41	8.620103e+42	4.221114e+43
3.903600e+01	g.ZTF	1.229351e-04	6.810469e+14	1.105899e+43	1.166264e+42	9.376219e+42	4.592577e+43
3.992399e+01	g.ZTF	1.189367e-04	6.810469e+14	1.069931e+43	1.286003e+42	9.066487e+42	4.498395e+43
3.994019e+01	g.ZTF	1.128329e-04	6.810469e+14	1.015022e+43	9.348702e+41	8.601117e+42	4.268508e+43
3.995742e+01	g.ZTF	1.189148e-04	6.810469e+14	1.069734e+43	9.852610e+41	9.064637e+42	4.499672e+43
4.174718e+01	g.ZTF	1.069635e-04	6.810469e+14	9.622228e+42	8.862399e+41	8.144939e+42	4.151575e+43
4.452595e+01	g.ZTF	8.861673e-05	6.810469e+14	7.971786e+42	7.342286e+41	6.737925e+42	3.566301e+43
4.453526e+01	g.ZTF	8.984952e-05	6.810469e+14	8.082685e+42	8.747202e+41	6.831624e+42	3.616379e+43
4.735891e+01	g.ZTF	7.778140e-05	6.810469e+14	6.997060e+42	6.824758e+41	5.905085e+42	3.253040e+43
5.117474e+01	g.ZTF	6.557763e-05	6.810469e+14	5.899234e+42	5.911534e+41	4.968916e+42	2.886556e+43
5.384680e+01	g.ZTF	5.633207e-05	6.810469e+14	5.067522e+42	8.667288e+41	4.262911e+42	2.567545e+43
5.673870e+01	g.ZTF	6.186368e-05	6.810469e+14	5.565134e+42	7.570626e+41	4.674885e+42	2.934215e+43
5.952753e+01	g.ZTF	6.192068e-05	6.810469e+14	5.570262e+42	1.045063e+42	4.672782e+42	3.056111e+43
6.230770e+01	g.ZTF	7.027417e-05	6.810469e+14	6.321725e+42	9.083138e+41	5.296718e+42	3.596967e+43
6.500146e+01	g.ZTF	5.474642e-05	6.810469e+14	4.924880e+42	7.067060e+41	4.121689e+42	2.901400e+43
6.781226e+01	g.ZTF	4.600402e-05	6.810469e+14	4.138430e+42	4.387192e+41	3.459473e+42	2.529345e+43
7.435518e+01	g.ZTF	3.546466e-05	6.810469e+14	3.190330e+42	6.176522e+41	2.660251e+42	2.117984e+43
2.502139e+01	V    	1.940941e-04	5.959425e+14	1.507511e+43	3.748866e+42	1.691202e+43	8.120832e+43
2.773209e+01	V    	1.923146e-04	5.959425e+14	1.493690e+43	2.751479e+42	1.673190e+43	7.595022e+43
1.169199e+01	r.IOO	1.669349e-04	5.251061e+14	1.135804e+43	1.046114e+42	1.724735e+43	1.123693e+44
1.634587e+01	r.IOO	1.576693e-04	5.251061e+14	1.072762e+43	9.880500e+41	1.617444e+43	9.461134e+43
2.009037e+01	r.IOO	1.435315e-04	5.251061e+14	9.765697e+42	8.994539e+41	1.463326e+43	7.846526e+43
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981847e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.981846e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.203454e+41	0.000000e+00	0.000000e+00
-2.979606e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979603e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.238152e+41	0.000000e+00	0.000000e+00
-2.979523e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.979519e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.677686e+41	0.000000e+00	0.000000e+00
-2.978134e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.978131e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.485438e+41	0.000000e+00	0.000000e+00
-2.885871e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.885869e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.059095e+42	0.000000e+00	0.000000e+00
-2.881599e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.881595e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.231480e+42	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802927e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.802924e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.657120e+41	0.000000e+00	0.000000e+00
-2.801235e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.801232e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.053635e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788448e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.788444e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.006632e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.440294e+41	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.705580e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.007202e+42	0.000000e+00	0.000000e+00
-2.702463e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.702461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.055463e+42	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.612070e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.729193e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610394e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.610391e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.213453e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.606763e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.867803e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520077e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.520074e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.196412e+41	0.000000e+00	0.000000e+00
-2.517466e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.517461e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.591071e+41	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.515178e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.499234e+42	0.000000e+00	0.000000e+00
-2.424429e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.424426e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.649914e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422601e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422599e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.458209e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422517e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.422515e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	7.595929e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420664e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.420660e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	8.128458e+41	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.333616e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.199311e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325189e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.325186e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.368871e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324379e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.324378e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	2.155814e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.235920e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.272538e+42	0.000000e+00	0.000000e+00
-2.234084e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.234081e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	6.253732e+42	0.000000e+00	0.000000e+00
-2.231870e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.231865e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	9.182754e+41	0.000000e+00	0.000000e+00
-2.150367e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.150366e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.439875e+42	0.000000e+00	0.000000e+00
-2.147092e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147089e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	3.162121e+42	0.000000e+00	0.000000e+00
-2.147008e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.147005e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	4.656934e+42	0.000000e+00	0.000000e+00
-2.145702e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-2.145701e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.068075e+43	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.955180e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.465677e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952964e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.952961e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.556950e+42	0.000000e+00	0.000000e+00
-1.950926e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.950925e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.612981e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868467e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.868466e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.712363e+42	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865608e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865607e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.405209e+43	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865524e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.865523e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	5.975932e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.777200e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.469752e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775264e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.775260e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.192577e+42	0.000000e+00	0.000000e+00
-1.766934e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.766930e+01	r.ZTF	0.000000e+00	5.069221e+14	0.000000e+00	1.126173e+42	0.000000e+00	0.000000e+00
-1.496824e+01	r.ZTF	3.780240e-05	5.069221e+14	2.485096e+42	4.409051e+41	4.039179e+42	2.144292e+43
-1.496740e+01	r.ZTF	3.684677e-05	5.069221e+14	2.422274e+42	3.886062e+41	3.937079e+42	2.090143e+43
-1.493909e+01	r.ZTF	3.685355e-05	5.069221e+14	2.422720e+42	4.751113e+41	3.938101e+42	2.092506e+43
-1.399025e+01	r.ZTF	3.897978e-05	5.069221e+14	2.562496e+42	5.515662e+41	4.175800e+42	2.284861e+43
-1.396176e+01	r.ZTF	4.013834e-05	5.069221e+14	2.638659e+42	4.211701e+41	4.300233e+42	2.355015e+43
-1.308716e+01	r.ZTF	5.087675e-05	5.069221e+14	3.344593e+42	3.680747e+41	5.462770e+42	3.071660e+43
-1.306977e+01	r.ZTF	5.984659e-05	5.069221e+14	3.934262e+42	4.156257e+41	6.426163e+42	3.615251e+43
-1.292126e+01	r.ZTF	5.704786e-05	5.069221e+14	3.750276e+42	4.410927e+41	6.127901e+42	3.462827e+43
-1.205194e+01	r.ZTF	6.147229e-05	5.069221e+14	4.041134e+42	5.835572e+41	6.616615e+42	3.833105e+43
-9.375169e+00	r.ZTF	1.097184e-04	5.069221e+14	7.212789e+42	6.643224e+41	1.188837e+43	7.495013e+43
-6.493419e+00	r.ZTF	1.386371e-04	5.069221e+14	9.113879e+42	8.394193e+41	1.512620e+43	1.047789e+44
-5.666576e+00	r.ZTF	1.473396e-04	5.069221e+14	9.685973e+42	8.921111e+41	1.610627e+43	1.146192e+44
-5.649285e+00	r.ZTF	1.420101e-04	5.069221e+14	9.335622e+42	8.598425e+41	1.552435e+43	1.105452e+44
-5.648439e+00	r.ZTF	1.418402e-04	5.069221e+14	9.324450e+42	8.588136e+41	1.550580e+43	1.104165e+44
-5.607292e+00	r.ZTF	1.405139e-04	5.069221e+14	9.237262e+42	8.507832e+41	1.536236e+43	1.095534e+44
-4.770297e+00	r.ZTF	1.573691e-04	5.069221e+14	1.034530e+43	9.528377e+41	1.723950e+43	1.265516e+44
-4.675139e+00	r.ZTF	1.533908e-04	5.069221e+14	1.008378e+43	9.287502e+41	1.680700e+43	1.237342e+44
-4.645933e+00	r.ZTF	1.535180e-04	5.069221e+14	1.009214e+43	9.295204e+41	1.682196e+43	1.239543e+44
-3.831315e+00	r.ZTF	1.708596e-04	5.069221e+14	1.123216e+43	1.034520e+42	1.875344e+43	1.416463e+44
-3.826460e+00	r.ZTF	1.642704e-04	5.069221e+14	1.079899e+43	9.946240e+41	1.803042e+43	1.362078e+44
-3.734667e+00	r.ZTF	1.677874e-04	5.069221e+14	1.103020e+43	1.015919e+42	1.842029e+43	1.395880e+44
-1.293594e-01	r.ZTF	1.627644e-04	5.069221e+14	1.069999e+43	9.855052e+41	1.801023e+43	1.543657e+44
-1.155791e-01	r.ZTF	1.636814e-04	5.069221e+14	1.076027e+43	9.910577e+41	1.811226e+43	1.553180e+44
-1.147411e-01	r.ZTF	1.685153e-04	5.069221e+14	1.107805e+43	1.020326e+42	1.864720e+43	1.599100e+44
-1.837239e-02	r.ZTF	1.654548e-04	5.069221e+14	1.087685e+43	1.001795e+42	1.831246e+43	1.575898e+44
3.532559e+00	r.ZTF	1.724088e-04	5.069221e+14	1.133400e+43	1.043900e+42	1.898357e+43	1.504641e+44
3.557978e+00	r.ZTF	1.826751e-04	5.069221e+14	1.200890e+43	1.106061e+42	2.011321e+43	1.593235e+44
3.558816e+00	r.ZTF	1.679730e-04	5.069221e+14	1.104239e+43	1.017042e+42	1.849442e+43	1.464978e+44
3.669523e+00	r.ZTF	1.758083e-04	5.069221e+14	1.155748e+43	1.064483e+42	1.935390e+43	1.529122e+44
4.560212e+00	r.ZTF	1.791263e-04	5.069221e+14	1.177561e+43	1.084573e+42	1.969187e+43	1.523185e+44
4.573341e+00	r.ZTF	1.703254e-04	5.069221e+14	1.119704e+43	1.031286e+42	1.872397e+43	1.447852e+44
6.371292e+00	r.ZTF	2.195025e-04	5.069221e+14	1.442990e+43	3.269445e+42	2.405918e+43	1.780312e+44
6.482000e+00	r.ZTF	1.834000e-04	5.069221e+14	1.205656e+43	1.110450e+42	2.009841e+43	1.483244e+44
6.482838e+00	r.ZTF	1.773860e-04	5.069221e+14	1.166120e+43	1.074036e+42	1.943933e+43	1.434575e+44
6.495687e+00	r.ZTF	1.841787e-04	5.069221e+14	1.210774e+43	1.121855e+42	2.018329e+43	1.489014e+44
1.396831e+01	r.ZTF	1.785991e-04	5.069221e+14	1.174095e+43	1.081381e+42	1.932339e+43	1.195089e+44
1.483302e+01	r.ZTF	1.735719e-04	5.069221e+14	1.141046e+43	1.050942e+42	1.874908e+43	1.135676e+44
1.483442e+01	r.ZTF	1.716483e-04	5.069221e+14	1.128400e+43	1.039295e+42	1.854124e+43	1.123049e+44
1.853126e+01	r.ZTF	1.562857e-04	5.069221e+14	1.027409e+43	9.462784e+41	1.676433e+43	9.316002e+43
2.221068e+01	r.ZTF	1.445837e-04	5.069221e+14	9.504806e+42	8.754250e+41	1.539917e+43	7.882215e+43
2.407204e+01	r.ZTF	1.077654e-04	5.069221e+14	7.084403e+42	6.524976e+41	1.143366e+43	5.609924e+43
2.409140e+01	r.ZTF	1.352195e-04	5.069221e+14	8.889212e+42	8.187267e+41	1.434591e+43	7.035825e+43
2.409271e+01	r.ZTF	1.225517e-04	5.069221e+14	8.056441e+42	7.420257e+41	1.300191e+43	6.376486e+43
2.410667e+01	r.ZTF	1.324706e-04	5.069221e+14	8.708498e+42	8.020823e+41	1.405383e+43	6.890262e+43
2.595472e+01	r.ZTF	1.303885e-04	5.069221e+14	8.571627e+42	7.894760e+41	1.377995e+43	6.486234e+43
2.598200e+01	r.ZTF	1.383692e-04	5.069221e+14	9.096268e+42	8.377972e+41	1.462256e+43	6.878882e+43
2.693060e+01	r.ZTF	1.266017e-04	5.069221e+14	8.322681e+42	7.665472e+41	1.335390e+43	6.161230e+43
2.970109e+01	r.ZTF	1.367979e-04	5.069221e+14	8.992972e+42	8.282833e+41	1.435155e+43	6.272134e+43
3.247483e+01	r.ZTF	1.251525e-04	5.069221e+14	8.227412e+42	7.577727e+41	1.316182e+43	5.892382e+43
3.247567e+01	r.ZTF	1.417619e-04	5.069221e+14	9.319299e+42	8.583392e+41	1.490859e+43	6.674470e+43
3.249820e+01	r.ZTF	1.220448e-04	5.069221e+14	8.023119e+42	7.389566e+41	1.283545e+43	5.748241e+43
3.252027e+01	r.ZTF	1.326048e-04	5.069221e+14	8.717325e+42	8.028953e+41	1.394650e+43	6.247840e+43
3.337315e+01	r.ZTF	1.342887e-04	5.069221e+14	8.828019e+42	8.252869e+41	1.414090e+43	6.413440e+43
3.338200e+01	r.ZTF	1.310266e-04	5.069221e+14	8.613571e+42	7.933392e+41	1.379756e+43	6.258484e+43
3.340612e+01	r.ZTF	1.281266e-04	5.069221e+14	8.422931e+42	7.757806e+41	1.349263e+43	6.122199e+43
3.433572e+01	r.ZTF	1.267767e-04	5.069221e+14	8.334187e+42	8.151986e+41	1.336718e+43	6.142959e+43
3.435816e+01	r.ZTF	1.331188e-04	5.069221e+14	8.751112e+42	8.189033e+41	1.403631e+43	6.452409e+43
3.526440e+01	r.ZTF	1.189705e-04	5.069221e+14	7.821017e+42	7.714866e+41	1.255951e+43	5.845026e+43
3.527129e+01	r.ZTF	1.203814e-04	5.069221e+14	7.913767e+42	7.369026e+41	1.270857e+43	5.914985e+43
3.528610e+01	r.ZTF	1.340168e-04	5.069221e+14	8.810149e+42	8.114447e+41	1.414835e+43	6.586506e+43
3.530286e+01	r.ZTF	1.254641e-04	5.069221e+14	8.247897e+42	7.596594e+41	1.324573e+43	6.167795e+43
3.621654e+01	r.ZTF	1.209705e-04	5.069221e+14	7.952492e+42	8.291352e+41	1.278734e+43	6.032468e+43
3.623991e+01	r.ZTF	1.224276e-04	5.069221e+14	8.048283e+42	7.775967e+41	1.294175e+43	6.107162e+43
3.716682e+01	r.ZTF	1.268117e-04	5.069221e+14	8.336490e+42	7.678191e+41	1.342054e+43	6.409732e+43
3.718396e+01	r.ZTF	1.228569e-04	5.069221e+14	8.076501e+42	7.832985e+41	1.300227e+43	6.211385e+43
3.720314e+01	r.ZTF	1.395081e-04	5.069221e+14	9.171138e+42	1.153851e+42	1.476488e+43	7.055211e+43
3.801645e+01	r.ZTF	1.170899e-04	5.069221e+14	7.697386e+42	7.089554e+41	1.240489e+43	5.992049e+43
3.803731e+01	r.ZTF	1.211935e-04	5.069221e+14	7.967155e+42	7.338021e+41	1.283997e+43	6.203933e+43
3.893991e+01	r.ZTF	1.132503e-04	5.069221e+14	7.444975e+42	6.857075e+41	1.201223e+43	5.875986e+43
3.895463e+01	r.ZTF	1.106215e-04	5.069221e+14	7.272157e+42	6.697904e+41	1.173361e+43	5.740852e+43
3.897688e+01	r.ZTF	1.136683e-04	5.069221e+14	7.472454e+42	6.882384e+41	1.205713e+43	5.900937e+43
3.986673e+01	r.ZTF	1.151647e-04	5.069221e+14	7.570826e+42	7.237962e+41	1.223034e+43	6.063091e+43
3.989029e+01	r.ZTF	1.113677e-04	5.069221e+14	7.321216e+42	7.747810e+41	1.182748e+43	5.865394e+43
3.990900e+01	r.ZTF	1.103365e-04	5.069221e+14	7.253427e+42	7.562499e+41	1.171826e+43	5.812818e+43
4.456496e+01	r.ZTF	8.232266e-05	5.069221e+14	5.411819e+42	4.984469e+41	8.794303e+42	4.657331e+43
4.456580e+01	r.ZTF	8.166564e-05	5.069221e+14	5.368627e+42	4.944688e+41	8.724125e+42	4.620221e+43
4.457576e+01	r.ZTF	8.352171e-05	5.069221e+14	5.490644e+42	5.057070e+41	8.922515e+42	4.725964e+43
4.733442e+01	r.ZTF	6.863717e-05	5.069221e+14	4.512147e+42	5.577139e+41	7.356911e+42	4.051391e+43
5.395276e+01	r.ZTF	6.278839e-05	5.069221e+14	4.127654e+42	5.276773e+41	6.780139e+42	4.089920e+43
5.945137e+01	r.ZTF	6.345113e-05	5.069221e+14	4.171221e+42	5.443883e+41	6.893567e+42	4.503606e+43
6.224932e+01	r.ZTF	5.366355e-05	5.069221e+14	3.527794e+42	5.741369e+41	5.846451e+42	3.967633e+43
6.506440e+01	r.ZTF	3.826832e-05	5.069221e+14	2.515725e+42	5.419624e+41	4.180341e+42	2.945381e+43
7.152269e+01	r.ZTF	3.743513e-05	5.069221e+14	2.460953e+42	6.101744e+41	4.112960e+42	3.153503e+43


==> data/Brienne_lx_Swift.dat <==
58620.817  42.31   0.18  1.51E-13  6.23E-14  0.0047  0.0020
58628.532  43.70   0.03  3.71E-12  2.49E-13  0.1167  0.0078
58679.984  43.49   0.04  2.31E-12  2.27E-13  0.0726  0.0071
58684.092  43.34   0.08  1.62E-12  2.81E-13  0.0509  0.0088
58689.503  42.41   0.19  1.92E-13  8.46E-14  0.0061  0.0027
58692.157  42.29   0.18  1.45E-13  5.99E-14  0.0046  0.0019
58698.793  42.29   0.22  1.44E-13  7.23E-14  0.0045  0.0023
58700.058  42.43   0.15  1.98E-13  6.75E-14  0.0062  0.0021
58702.379  42.31   0.21  1.54E-13  7.57E-14  0.0048  0.0024


==> data/Brienne_lx_Swift_ul.dat <==
58633.738  42.76  4.31E-13
58636.816  42.63  3.17E-13
58639.203  42.51  2.43E-13
58642.164  42.35  1.66E-13
58645.539  42.27  1.38E-13
58669.355  42.52  2.48E-13
58674.703  42.33  1.57E-13
58694.586  42.62  3.11E-13
58696.578  42.49  2.32E-13
58704.805  42.48  2.24E-13
58716.430  42.84  5.10E-13
58718.488  42.37  1.74E-13
58721.445  43.44  2.05E-12
58724.441  42.37  1.76E-13
58729.750  42.60  2.94E-13


==> data/Bronn.dat <==
#Bronn
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58703.80 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
2.491891e+01	UVW2 	2.942187e-05	1.713574e+15	2.738312e+43	3.026494e+42	6.882403e+42	3.738218e+43
3.442620e+01	UVW2 	1.789247e-05	1.713574e+15	1.665263e+43	3.067528e+42	3.956734e+42	2.288546e+43
4.090328e+01	UVW2 	5.763287e-06	1.713574e+15	5.363927e+42	1.976144e+42	1.138481e+42	7.545404e+42
2.491323e+01	UVM2 	2.048456e-05	1.545764e+15	1.724739e+43	3.494794e+42	4.495509e+42	2.441830e+43
3.442868e+01	UVM2 	1.885501e-05	1.545764e+15	1.587535e+43	3.362999e+42	3.949139e+42	2.284303e+43
4.090791e+01	UVM2 	5.641917e-06	1.545764e+15	4.750324e+42	1.925093e+42	1.076016e+42	7.131922e+42
2.491543e+01	UVW1 	2.030242e-05	1.376327e+15	1.507654e+43	4.026942e+42	4.256154e+42	2.311794e+43
3.443126e+01	UVW1 	1.126025e-05	1.376327e+15	8.361838e+42	2.464492e+42	2.274053e+42	1.315472e+43
4.091241e+01	UVW1 	8.157327e-06	1.376327e+15	6.057616e+42	1.896952e+42	1.528669e+42	1.013285e+43
2.491675e+01	U    	1.651506e-05	1.001992e+15	8.799224e+42	3.890105e+42	3.657981e+42	1.986875e+43
2.446618e+01	g.IOO	1.875737e-05	7.422618e+14	7.347460e+42	6.767260e+41	5.206495e+42	2.833718e+43
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.229686e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.819475e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.228092e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.155016e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.226263e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	7.237952e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.059120e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.809619e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.057334e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.669036e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055270e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.351631e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-4.055192e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	4.016172e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.970383e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.431759e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.799991e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	5.443301e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.798240e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.334233e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.622038e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.589189e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.534808e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.715873e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.362274e+01	g.ZTF	0.000000e+00	7.279719e+14	0.000000e+00	3.682932e+42	0.000000e+00	0.000000e+00
-3.360418e+01	g.ZTF	1.512585e-05	7.279719e+14	5.821799e+42	1.648838e+42	4.636825e+42	1.194552e+43
-3.013641e+01	g.ZTF	2.000046e-05	7.279719e+14	7.697988e+42	2.488628e+42	6.127536e+42	1.584681e+43
-3.013563e+01	g.ZTF	2.263184e-05	7.279719e+14	8.710783e+42	2.219142e+42	6.933698e+42	1.793193e+43
-2.919286e+01	g.ZTF	2.073958e-05	7.279719e+14	7.982469e+42	2.073299e+42	6.336166e+42	1.669544e+43
-2.743606e+01	g.ZTF	1.829447e-05	7.279719e+14	7.041371e+42	1.885938e+42	5.549684e+42	1.536165e+43
-2.741777e+01	g.ZTF	1.505358e-05	7.279719e+14	5.793983e+42	1.812260e+42	4.566229e+42	1.264581e+43
-2.741699e+01	g.ZTF	1.805011e-05	7.279719e+14	6.947319e+42	1.963766e+42	5.475154e+42	1.516334e+43
-1.967552e+01	g.ZTF	4.425475e-05	7.279719e+14	1.703324e+43	4.478979e+42	1.310120e+43	4.410008e+43
-1.705514e+01	g.ZTF	4.619978e-05	7.279719e+14	1.778186e+43	3.531032e+42	1.356594e+43	4.926064e+43
-1.622613e+01	g.ZTF	4.559108e-05	7.279719e+14	1.754758e+43	2.928540e+42	1.334572e+43	4.995837e+43
-1.620706e+01	g.ZTF	4.778371e-05	7.279719e+14	1.839150e+43	2.556125e+42	1.398666e+43	5.239131e+43
-1.096649e+01	g.ZTF	6.608759e-05	7.279719e+14	2.543649e+43	3.129121e+42	1.907569e+43	8.295922e+43
-8.346795e+00	g.ZTF	6.913212e-05	7.279719e+14	2.660831e+43	3.018277e+42	1.980855e+43	9.399411e+43
-5.755009e+00	g.ZTF	7.888599e-05	7.279719e+14	3.036248e+43	3.326282e+42	2.245102e+43	1.161535e+44
-4.876132e+00	g.ZTF	7.199791e-05	7.279719e+14	2.771132e+43	6.837630e+42	2.044771e+43	1.088073e+44
-4.029530e+00	g.ZTF	7.601860e-05	7.279719e+14	2.925885e+43	6.122675e+42	2.154810e+43	1.177265e+44
-4.010976e+00	g.ZTF	7.334320e-05	7.279719e+14	2.822911e+43	2.958797e+42	2.078876e+43	1.136517e+44
-3.086411e+00	g.ZTF	7.530085e-05	7.279719e+14	2.898259e+43	3.304711e+42	2.129842e+43	1.199522e+44
-5.304878e-01	g.ZTF	7.195150e-05	7.279719e+14	2.769346e+43	4.846258e+42	2.024582e+43	1.229944e+44
1.266376e+00	g.ZTF	7.026190e-05	7.279719e+14	2.704315e+43	3.915484e+42	1.975926e+43	1.210631e+44
2.066986e+00	g.ZTF	7.724669e-05	7.279719e+14	2.973153e+43	3.811818e+42	2.173161e+43	1.324028e+44
3.013676e+00	g.ZTF	5.913436e-05	7.279719e+14	2.276026e+43	4.888566e+42	1.664304e+43	1.007679e+44
3.015244e+00	g.ZTF	6.884619e-05	7.279719e+14	2.649825e+43	5.032474e+42	1.937639e+43	1.173164e+44
3.798258e+00	g.ZTF	6.808319e-05	7.279719e+14	2.620458e+43	3.712011e+42	1.916680e+43	1.155807e+44
3.815244e+00	g.ZTF	6.400883e-05	7.279719e+14	2.463640e+43	5.007895e+42	1.801984e+43	1.086592e+44
3.956882e+00	g.ZTF	6.383809e-05	7.279719e+14	2.457068e+43	5.648556e+42	1.797224e+43	1.083302e+44
4.670209e+00	g.ZTF	7.154180e-05	7.279719e+14	2.753577e+43	6.457008e+42	2.014367e+43	1.211836e+44
4.679704e+00	g.ZTF	5.737463e-05	7.279719e+14	2.208296e+43	4.440037e+42	1.615471e+43	9.718424e+43
5.540854e+00	g.ZTF	5.541660e-05	7.279719e+14	2.132933e+43	4.371021e+42	1.560530e+43	9.370916e+43
5.576655e+00	g.ZTF	7.746756e-05	7.279719e+14	2.981654e+43	7.002822e+42	2.181495e+43	1.309880e+44
6.447213e+00	g.ZTF	6.190987e-05	7.279719e+14	2.382853e+43	4.922686e+42	1.743586e+43	1.045172e+44
7.276916e+00	g.ZTF	5.680151e-05	7.279719e+14	2.186237e+43	2.909650e+42	1.600226e+43	9.547251e+43
7.297648e+00	g.ZTF	5.823176e-05	7.279719e+14	2.241286e+43	4.555911e+42	1.640535e+43	9.786341e+43
9.023084e+00	g.ZTF	5.293219e-05	7.279719e+14	2.037310e+43	2.516296e+42	1.492616e+43	8.782996e+43
9.060889e+00	g.ZTF	5.215307e-05	7.279719e+14	2.007323e+43	3.584848e+42	1.470680e+43	8.650942e+43
9.077787e+00	g.ZTF	5.658742e-05	7.279719e+14	2.177997e+43	3.624858e+42	1.595743e+43	9.385149e+43
1.000627e+01	g.ZTF	5.227811e-05	7.279719e+14	2.012135e+43	5.085305e+42	1.474793e+43	8.624737e+43
1.076707e+01	g.ZTF	5.016489e-05	7.279719e+14	1.930800e+43	2.681725e+42	1.415254e+43	8.270082e+43
1.078092e+01	g.ZTF	5.229256e-05	7.279719e+14	2.012692e+43	2.424715e+42	1.475279e+43	8.620882e+43
1.089512e+01	g.ZTF	5.699541e-05	7.279719e+14	2.193700e+43	3.925778e+42	1.607952e+43	9.396529e+43
1.174869e+01	g.ZTF	6.118428e-05	7.279719e+14	2.354926e+43	5.127437e+42	1.726183e+43	1.008280e+44
1.349138e+01	g.ZTF	3.488831e-05	7.279719e+14	1.342818e+43	5.370104e+42	9.851433e+42	5.683072e+43
1.437892e+01	g.ZTF	5.440513e-05	7.279719e+14	2.094003e+43	4.389602e+42	1.536977e+43	8.805485e+43
1.610366e+01	g.ZTF	3.659990e-05	7.279719e+14	1.408696e+43	2.799912e+42	1.034687e+43	5.869140e+43
2.446772e+01	r.IOO	1.168106e-05	5.612866e+14	3.435301e+42	4.018317e+41	4.421956e+42	2.406705e+43
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.234930e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.771168e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.233606e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.031248e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.231890e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.947357e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.220287e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	5.153668e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.053824e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.187795e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.046246e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.057667e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044939e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.175336e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-4.044861e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	4.060632e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.968554e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.664799e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794207e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.771232e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.794129e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	2.794586e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.620166e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.201582e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-3.536167e+01	r.ZTF	0.000000e+00	5.418497e+14	0.000000e+00	3.073196e+42	0.000000e+00	0.000000e+00
-1.709294e+01	r.ZTF	3.505248e-05	5.418497e+14	9.955999e+42	2.107223e+42	1.348352e+43	4.889233e+43
-1.609486e+01	r.ZTF	3.470234e-05	5.418497e+14	9.856548e+42	2.192389e+42	1.339049e+43	5.034798e+43
-1.099539e+01	r.ZTF	4.855107e-05	5.418497e+14	1.379002e+43	1.943176e+42	1.894931e+43	8.233105e+43
-5.771825e+00	r.ZTF	6.015598e-05	5.418497e+14	1.708617e+43	2.279607e+42	2.376079e+43	1.228559e+44
-3.153397e+00	r.ZTF	5.798542e-05	5.418497e+14	1.646967e+43	2.258683e+42	2.302221e+43	1.294421e+44
-3.152613e+00	r.ZTF	5.573895e-05	5.418497e+14	1.583160e+43	2.098270e+42	2.213031e+43	1.244298e+44
-5.473868e-01	r.ZTF	6.019478e-05	5.418497e+14	1.709719e+43	2.283329e+42	2.400613e+43	1.457568e+44
1.177352e+00	r.ZTF	6.371458e-05	5.418497e+14	1.809693e+43	3.295241e+42	2.542363e+43	1.558631e+44
2.925261e+00	r.ZTF	5.473168e-05	5.418497e+14	1.554550e+43	3.692597e+42	2.182458e+43	1.322070e+44
2.942073e+00	r.ZTF	5.478212e-05	5.418497e+14	1.555983e+43	2.576738e+42	2.184457e+43	1.323155e+44
4.758624e+00	r.ZTF	5.860286e-05	5.418497e+14	1.664504e+43	3.124386e+42	2.335885e+43	1.404999e+44
9.038763e+00	r.ZTF	4.594083e-05	5.418497e+14	1.304863e+43	2.338748e+42	1.828871e+43	1.076009e+44
9.983101e+00	r.ZTF	4.392167e-05	5.418497e+14	1.247512e+43	2.566869e+42	1.747884e+43	1.022210e+44
1.087265e+01	r.ZTF	3.824360e-05	5.418497e+14	1.086238e+43	2.838310e+42	1.521854e+43	8.893323e+43
1.172526e+01	r.ZTF	4.482485e-05	5.418497e+14	1.273165e+43	3.257562e+42	1.783717e+43	1.042065e+44
1.435714e+01	r.ZTF	3.613090e-05	5.418497e+14	1.026230e+43	2.473570e+42	1.436134e+43	8.229172e+43
1.608110e+01	r.ZTF	3.027184e-05	5.418497e+14	8.598146e+42	2.327449e+42	1.202528e+43	6.821182e+43


==> data/CatelynStark.dat <==
#CatelynStark
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58614.52 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
2.506237e+01	UVW2 	1.683295e-05	1.614013e+15	5.458460e+42	9.049369e+41	8.119213e+42	1.430093e+43
1.668254e+02	UVW2 	1.071915e-05	1.614013e+15	3.475923e+42	6.723031e+41	2.474785e+42	5.876230e+42
2.506662e+01	UVM2 	2.011758e-05	1.455953e+15	5.974623e+42	8.804530e+41	6.953157e+42	1.224680e+43
1.668182e+02	UVM2 	1.540195e-05	1.455953e+15	4.574151e+42	8.004603e+41	2.884752e+42	6.849835e+42
2.505886e+01	UVW1 	3.263267e-05	1.296361e+15	8.201418e+42	1.359681e+42	7.807728e+42	1.375255e+43
1.668209e+02	UVW1 	2.299602e-05	1.296361e+15	5.779483e+42	1.171082e+42	3.376500e+42	8.017418e+42
2.506002e+01	U    	6.902585e-05	9.437752e+14	1.169585e+43	1.939009e+42	9.022623e+42	1.589237e+43
1.668226e+02	U    	3.243484e-05	9.437752e+14	5.495809e+42	1.417312e+42	3.397695e+42	8.067698e+42
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.595320e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.013397e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-1.325590e+01	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	1.069278e+42	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-8.591603e+00	g.ZTF	0.000000e+00	6.856760e+14	0.000000e+00	9.453853e+41	0.000000e+00	0.000000e+00
-5.777720e+00	g.ZTF	3.664059e-05	6.856760e+14	4.370030e+42	7.901614e+41	3.893243e+42	7.988543e+42
-2.174847e+00	g.ZTF	7.711919e-05	6.856760e+14	9.197810e+42	8.471496e+41	8.203323e+42	1.668429e+43
1.729788e+01	g.ZTF	6.426322e-05	6.856760e+14	7.664511e+42	8.794375e+41	6.939869e+42	1.267481e+43
2.008835e+01	g.ZTF	6.166553e-05	6.856760e+14	7.354691e+42	8.019374e+41	6.672301e+42	1.203903e+43
2.284509e+01	g.ZTF	6.007344e-05	6.856760e+14	7.164806e+42	7.767059e+41	6.514056e+42	1.160115e+43
2.559447e+01	g.ZTF	6.029516e-05	6.856760e+14	7.191251e+42	8.464688e+41	6.554005e+42	1.150771e+43
3.204596e+01	g.ZTF	5.988561e-05	6.856760e+14	7.142404e+42	2.122849e+42	6.533411e+42	1.123931e+43
3.582049e+01	g.ZTF	7.601906e-05	6.856760e+14	9.066600e+42	2.916046e+42	8.279422e+42	1.437679e+43
4.038629e+01	g.ZTF	5.394640e-05	6.856760e+14	6.434050e+42	7.241547e+41	5.866149e+42	1.027742e+43
4.963359e+01	g.ZTF	5.305942e-05	6.856760e+14	6.328262e+42	1.030487e+42	5.761494e+42	1.017721e+43
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.868732e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	2.497660e+42	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.597975e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	7.552210e+41	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-1.590132e+01	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	1.238444e+42	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-7.657449e+00	r.ZTF	0.000000e+00	5.103676e+14	0.000000e+00	8.723476e+41	0.000000e+00	0.000000e+00
-5.817165e+00	r.ZTF	2.476644e-05	5.103676e+14	2.101610e+42	4.434583e+41	2.940682e+42	6.034280e+42
-2.157057e+00	r.ZTF	6.155505e-05	5.103676e+14	5.223385e+42	5.118044e+41	7.292319e+42	1.482909e+43
3.463289e+00	r.ZTF	9.099629e-05	5.103676e+14	7.721685e+42	1.012235e+42	1.067184e+43	2.088023e+43
1.724316e+01	r.ZTF	6.766182e-05	5.103676e+14	5.741588e+42	7.477618e+41	7.777062e+42	1.420632e+43
2.280043e+01	r.ZTF	7.146669e-05	5.103676e+14	6.064459e+42	6.523949e+41	8.147159e+42	1.451263e+43
2.560871e+01	r.ZTF	6.757463e-05	5.103676e+14	5.734190e+42	6.797141e+41	7.665168e+42	1.345749e+43
2.930676e+01	r.ZTF	6.858413e-05	5.103676e+14	5.819854e+42	7.965381e+41	7.723699e+42	1.329120e+43
3.208592e+01	r.ZTF	6.139651e-05	5.103676e+14	5.209932e+42	9.549064e+41	6.913555e+42	1.189383e+43
3.575650e+01	r.ZTF	6.292506e-05	5.103676e+14	5.339641e+42	7.086825e+41	7.109425e+42	1.234307e+43
4.037483e+01	r.ZTF	5.600975e-05	5.103676e+14	4.752828e+42	6.045350e+41	6.348644e+42	1.112272e+43
4.407047e+01	r.ZTF	5.783406e-05	5.103676e+14	4.907633e+42	8.208496e+41	6.556847e+42	1.149456e+43


==> data/CerseiLannister.dat <==
#CerseiLannister
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58508.46 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
1.464406e+01	UVW2 	2.432038e-04	1.628492e+15	1.029467e+44	3.792696e+42	1.282191e+43	2.568797e+44
1.531648e+01	UVW2 	2.432038e-04	1.628492e+15	1.029467e+44	3.792696e+42	1.284523e+43	2.560308e+44
3.047357e+01	UVW2 	1.778158e-04	1.628492e+15	7.526835e+43	2.772989e+42	9.594915e+42	1.802328e+44
3.069367e+01	UVW2 	1.682559e-04	1.628492e+15	7.122171e+43	3.279881e+42	9.080634e+42	1.704922e+44
3.445922e+01	UVW2 	1.534512e-04	1.628492e+15	6.495497e+43	1.794772e+42	8.236224e+42	1.569806e+44
3.929753e+01	UVW2 	1.386661e-04	1.628492e+15	5.869653e+43	2.162460e+42	7.322728e+42	1.460217e+44
3.935729e+01	UVW2 	1.425510e-04	1.628492e+15	6.034099e+43	2.778805e+42	7.526274e+42	1.501711e+44
4.297973e+01	UVW2 	1.121942e-04	1.628492e+15	4.749112e+43	1.749638e+42	5.858827e+42	1.206097e+44
4.827676e+01	UVW2 	8.053233e-05	1.628492e+15	3.408886e+43	1.255880e+42	4.128801e+42	8.967349e+43
5.831422e+01	UVW2 	1.013842e-04	1.628492e+15	4.291533e+43	1.976324e+42	5.068197e+42	1.188070e+44
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.762447e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	5.681486e+43	0.000000e+00	0.000000e+00
-3.760836e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-3.760834e+01	g.ZTF	0.000000e+00	6.918270e+14	0.000000e+00	7.505834e+42	0.000000e+00	0.000000e+00
-2.582077e+01	g.ZTF	2.293258e-05	6.918270e+14	3.520033e+42	9.357425e+41	2.765936e+42	5.564024e+43
-1.852043e+01	g.ZTF	6.200303e-05	6.918270e+14	9.517146e+42	9.548735e+41	7.476276e+42	1.524773e+44
-1.483885e+01	g.ZTF	8.123308e-05	6.918270e+14	1.246886e+43	3.239269e+42	9.797282e+42	1.974670e+44
-1.395122e+01	g.ZTF	8.037721e-05	6.918270e+14	1.233749e+43	1.162585e+42	9.694510e+42	1.949316e+44
-1.210484e+01	g.ZTF	9.508082e-05	6.918270e+14	1.459442e+43	1.344195e+42	1.146759e+43	2.309496e+44
-2.948121e+00	g.ZTF	1.184276e-04	6.918270e+14	1.817803e+43	2.370749e+42	1.428236e+43	2.887284e+44
-2.296975e-01	g.ZTF	1.164590e-04	6.918270e+14	1.787585e+43	1.646427e+42	1.404260e+43	2.863188e+44
2.500552e+00	g.ZTF	1.152107e-04	6.918270e+14	1.768425e+43	1.628780e+42	1.389334e+43	2.819726e+44
1.258222e+01	g.ZTF	9.148985e-05	6.918270e+14	1.404322e+43	1.293428e+42	1.103443e+43	2.222918e+44
2.364207e+01	g.ZTF	6.679330e-05	6.918270e+14	1.025243e+43	1.627001e+42	8.064465e+42	1.539386e+44
4.740532e+01	g.ZTF	5.057931e-05	6.918270e+14	7.763664e+42	2.034345e+42	6.092553e+42	1.310854e+44
5.379846e+01	g.ZTF	3.734676e-05	6.918270e+14	5.732535e+42	7.328023e+41	4.494517e+42	1.015456e+44
5.838341e+01	g.ZTF	4.092351e-05	6.918270e+14	6.281549e+42	1.937571e+42	4.921597e+42	1.154413e+44
6.665207e+01	g.ZTF	2.824964e-05	6.918270e+14	4.336174e+42	8.564707e+41	3.394627e+42	8.334552e+43
7.215142e+01	g.ZTF	2.415978e-05	6.918270e+14	3.708401e+42	1.098787e+42	2.901195e+42	7.405887e+43
8.225573e+01	g.ZTF	2.439905e-05	6.918270e+14	3.745129e+42	8.092271e+41	2.926747e+42	7.964379e+43
-3.411076e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411072e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.281968e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.411036e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	9.615632e+42	0.000000e+00	0.000000e+00
-3.408435e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-3.408433e+01	r.ZTF	0.000000e+00	5.149460e+14	0.000000e+00	3.345601e+42	0.000000e+00	0.000000e+00
-2.016929e+01	r.ZTF	4.520990e-05	5.149460e+14	4.916028e+42	1.117015e+42	8.272295e+42	1.690065e+44
-1.671961e+01	r.ZTF	5.295092e-05	5.149460e+14	5.757771e+42	7.947866e+41	9.688739e+42	1.979614e+44
-3.046288e+00	r.ZTF	9.873555e-05	5.149460e+14	1.073629e+43	1.732464e+42	1.805920e+43	3.648455e+44
-1.097129e+00	r.ZTF	1.013616e-04	5.149460e+14	1.102185e+43	1.128806e+42	1.854385e+43	3.771851e+44
-1.095866e+00	r.ZTF	9.335843e-05	5.149460e+14	1.015160e+43	1.027720e+42	1.707969e+43	3.474051e+44
-2.097655e-01	r.ZTF	9.834528e-05	5.149460e+14	1.069386e+43	9.849406e+41	1.799354e+43	3.668943e+44
-1.825848e-01	r.ZTF	9.730912e-05	5.149460e+14	1.058119e+43	9.745633e+41	1.780401e+43	3.630548e+44
-1.813661e-01	r.ZTF	9.325530e-05	5.149460e+14	1.014038e+43	9.478238e+41	1.706231e+43	3.479314e+44
1.645005e+00	r.ZTF	9.227277e-05	5.149460e+14	1.003354e+43	1.484142e+42	1.687945e+43	3.423770e+44
2.514598e+00	r.ZTF	9.115774e-05	5.149460e+14	9.912298e+42	9.129564e+41	1.667583e+43	3.384502e+44
1.260424e+01	r.ZTF	8.105010e-05	5.149460e+14	8.813215e+42	8.117271e+41	1.482300e+43	2.986202e+44
1.629167e+01	r.ZTF	7.083266e-05	5.149460e+14	7.702192e+42	9.191388e+41	1.294581e+43	2.558875e+44
2.361852e+01	r.ZTF	6.325189e-05	5.149460e+14	6.877876e+42	1.406316e+42	1.154612e+43	2.204102e+44
2.913996e+01	r.ZTF	4.858179e-05	5.149460e+14	5.282681e+42	8.008660e+41	8.861711e+42	1.657353e+44
3.188057e+01	r.ZTF	5.209950e-05	5.149460e+14	5.665188e+42	1.228799e+42	9.505260e+42	1.787583e+44
3.543694e+01	r.ZTF	3.999756e-05	5.149460e+14	4.349250e+42	7.002151e+41	7.304278e+42	1.410860e+44
4.374546e+01	r.ZTF	4.781383e-05	5.149460e+14	5.199174e+42	1.299152e+42	8.752621e+42	1.811488e+44
5.378048e+01	r.ZTF	3.314924e-05	5.149460e+14	3.604577e+42	5.338461e+41	6.085888e+42	1.374861e+44


==> data/GendryBaratheon.dat <==
#GendryBaratheon
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58428.00 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
4.580664e-03	UVW2 	1.141298e-03	1.560875e+15	1.047938e+44	2.895561e+42	3.334627e+43	1.426401e+44
2.375012e+00	UVW2 	1.031334e-03	1.560875e+15	9.469690e+43	3.488763e+42	3.127524e+43	1.287074e+44
3.988295e+00	UVW2 	9.492907e-04	1.560875e+15	8.716372e+43	2.408423e+42	2.958717e+43	1.184393e+44
7.047997e+00	UVW2 	8.982541e-04	1.560875e+15	8.247755e+43	2.278939e+42	2.948676e+43	1.122261e+44
7.843722e+00	UVW2 	8.499615e-04	1.560875e+15	7.804332e+43	2.875222e+42	2.827862e+43	1.062706e+44
8.095897e+00	UVW2 	8.578260e-04	1.560875e+15	7.876545e+43	2.901826e+42	2.866499e+43	1.072830e+44
9.910959e+00	UVW2 	8.267976e-04	1.560875e+15	7.591643e+43	2.097648e+42	2.854338e+43	1.036636e+44
1.082902e+01	UVW2 	8.657634e-04	1.560875e+15	7.949426e+43	3.660846e+42	3.039928e+43	1.087282e+44
1.266356e+01	UVW2 	8.192175e-04	1.560875e+15	7.522042e+43	2.771223e+42	2.978753e+43	1.033059e+44
1.358780e+01	UVW2 	5.880297e-04	1.560875e+15	5.399279e+43	1.491876e+42	2.176918e+43	7.433595e+43
1.641817e+01	UVW2 	6.689586e-04	1.560875e+15	6.142367e+43	1.697199e+42	2.612817e+43	8.531088e+43
2.070042e+01	UVW2 	6.388505e-04	1.560875e+15	5.865915e+43	1.620812e+42	2.724420e+43	8.300379e+43
2.247617e+01	UVW2 	5.615640e-04	1.560875e+15	5.156271e+43	1.424730e+42	2.485711e+43	7.365110e+43
2.517992e+01	UVW2 	5.720042e-04	1.560875e+15	5.252134e+43	1.451218e+42	2.675798e+43	7.619132e+43
2.823305e+01	UVW2 	5.216740e-04	1.560875e+15	4.790003e+43	2.205878e+42	2.612057e+43	7.099406e+43
3.076177e+01	UVW2 	4.714105e-04	1.560875e+15	4.328483e+43	1.196004e+42	2.419370e+43	6.469561e+43
3.378821e+01	UVW2 	4.299315e-04	1.560875e+15	3.947624e+43	1.454358e+42	2.098352e+43	5.802138e+43
3.394919e+01	UVW2 	3.446666e-04	1.560875e+15	3.164723e+43	2.040373e+42	1.677314e+43	4.647124e+43
4.165938e+01	UVW2 	3.710216e-04	1.560875e+15	3.406715e+43	1.255080e+42	1.585860e+43	4.823220e+43
4.693329e+01	UVW2 	3.609103e-04	1.560875e+15	3.313872e+43	1.526095e+42	1.427883e+43	4.613690e+43
4.737698e+01	UVW2 	3.321997e-04	1.560875e+15	3.050252e+43	1.123754e+42	1.306974e+43	4.242177e+43
5.017727e+01	UVW2 	3.261364e-04	1.560875e+15	2.994579e+43	1.103244e+42	1.232962e+43	4.136015e+43
5.306716e+01	UVW2 	3.086024e-04	1.560875e+15	2.833582e+43	1.043930e+42	1.121495e+43	3.891294e+43
5.569032e+01	UVW2 	3.029697e-04	1.560875e+15	2.781863e+43	1.024876e+42	1.065623e+43	3.805571e+43
5.855187e+01	UVW2 	3.029697e-04	1.560875e+15	2.781863e+43	1.024876e+42	1.025893e+43	3.792543e+43
5.890655e+01	UVW2 	3.029697e-04	1.560875e+15	2.781863e+43	1.537314e+42	1.021027e+43	3.791227e+43
6.156747e+01	UVW2 	3.143397e-04	1.560875e+15	2.886262e+43	1.595007e+42	1.045408e+43	3.930092e+43
6.173330e+01	UVW2 	2.763117e-04	1.560875e+15	2.537089e+43	1.168373e+42	9.189384e+42	3.454640e+43
6.426772e+01	UVW2 	2.866812e-04	1.560875e+15	2.632302e+43	9.697760e+41	9.546353e+42	3.584563e+43
6.678161e+01	UVW2 	2.712684e-04	1.560875e+15	2.490782e+43	9.176381e+41	9.036533e+42	3.391925e+43
7.733233e+01	UVW2 	2.920110e-04	1.560875e+15	2.681240e+43	2.222562e+42	9.813352e+42	3.653378e+43
7.782680e+01	UVW2 	2.020223e-04	1.560875e+15	1.854965e+43	1.025092e+42	6.791103e+42	2.527569e+43
8.252574e+01	UVW2 	2.428842e-04	1.560875e+15	2.230159e+43	1.232431e+42	8.166515e+42	3.038853e+43
8.267891e+01	UVW2 	2.614564e-04	1.560875e+15	2.400688e+43	1.105558e+42	8.791938e+42	3.271245e+43
8.532854e+01	UVW2 	2.663172e-04	1.560875e+15	2.445320e+43	1.576556e+42	9.005992e+42	3.333405e+43
8.583486e+01	UVW2 	2.566843e-04	1.560875e+15	2.356871e+43	1.736607e+42	8.691158e+42	3.213133e+43
8.913521e+01	UVW2 	2.496889e-04	1.560875e+15	2.292639e+43	8.446396e+41	8.485122e+42	3.126435e+43
1.001831e+02	UVW2 	2.362649e-04	1.560875e+15	2.169381e+43	7.992294e+41	7.956215e+42	2.956354e+43
1.040579e+02	UVW2 	2.256312e-04	1.560875e+15	2.071742e+43	9.540727e+41	7.565955e+42	2.822474e+43
1.084727e+02	UVW2 	2.174699e-04	1.560875e+15	1.996805e+43	7.356503e+41	7.281472e+42	2.720114e+43
1.124702e+02	UVW2 	2.174699e-04	1.560875e+15	1.996805e+43	7.356503e+41	7.275318e+42	2.719964e+43
1.405017e+02	UVW2 	1.649678e-04	1.560875e+15	1.514732e+43	8.370718e+41	3.813471e+42	2.153912e+43
1.428332e+02	UVW2 	1.423637e-04	1.560875e+15	1.307181e+43	7.223750e+41	3.181317e+42	1.881272e+43
1.445728e+02	UVW2 	1.463522e-04	1.560875e+15	1.343803e+43	6.188444e+41	3.195037e+42	1.951952e+43
2.236650e+02	UVW2 	9.065656e-05	1.560875e+15	8.324071e+42	5.366727e+41	1.712564e+42	1.306099e+43
2.294124e+02	UVW2 	6.567487e-05	1.560875e+15	6.030256e+42	4.443257e+41	1.086128e+42	1.053083e+43
1.010806e-02	UVM2 	1.528202e-03	1.408019e+15	1.281080e+44	2.359836e+42	4.199184e+43	1.796059e+44
2.384451e+00	UVM2 	1.380959e-03	1.408019e+15	1.157647e+44	3.198697e+42	3.912640e+43	1.609918e+44
3.991642e+00	UVM2 	1.294735e-03	1.408019e+15	1.085366e+44	1.999318e+42	3.751652e+43	1.501723e+44
7.052558e+00	UVM2 	1.191738e-03	1.408019e+15	9.990245e+43	1.840271e+42	3.603740e+43	1.371478e+44
7.849488e+00	UVM2 	1.138101e-03	1.408019e+15	9.540610e+43	2.636168e+42	3.479829e+43	1.307594e+44
8.101396e+00	UVM2 	1.202765e-03	1.408019e+15	1.008268e+44	2.785948e+42	3.690758e+43	1.381195e+44
9.915482e+00	UVM2 	1.127667e-03	1.408019e+15	9.453141e+43	1.741333e+42	3.554307e+43	1.290754e+44
1.083249e+01	UVM2 	1.057257e-03	1.408019e+15	8.862906e+43	3.265215e+42	3.379116e+43	1.208529e+44
1.266819e+01	UVM2 	1.037960e-03	1.408019e+15	8.701140e+43	2.404214e+42	3.414263e+43	1.184009e+44
1.359337e+01	UVM2 	8.398094e-04	1.408019e+15	7.040056e+43	1.296826e+42	2.803706e+43	9.572999e+43
1.642185e+01	UVM2 	8.875253e-04	1.408019e+15	7.440055e+43	1.370509e+42	3.096535e+43	1.010985e+44
2.070548e+01	UVM2 	7.801547e-04	1.408019e+15	6.539976e+43	1.807062e+42	2.926319e+43	8.914808e+43
2.248187e+01	UVM2 	7.049864e-04	1.408019e+15	5.909846e+43	1.632951e+42	2.726815e+43	8.078822e+43
2.518344e+01	UVM2 	6.732568e-04	1.408019e+15	5.643859e+43	1.559456e+42	2.725375e+43	7.759895e+43
2.823648e+01	UVM2 	6.140175e-04	1.408019e+15	5.147260e+43	1.896321e+42	2.628912e+43	7.144863e+43
3.076637e+01	UVM2 	5.651721e-04	1.408019e+15	4.737794e+43	1.309101e+42	2.469246e+43	6.603258e+43
3.379253e+01	UVM2 	5.347869e-04	1.408019e+15	4.483076e+43	1.238720e+42	2.241629e+43	6.198641e+43
3.395117e+01	UVM2 	3.699821e-04	1.408019e+15	3.101531e+43	1.999631e+42	1.547165e+43	4.286640e+43
4.166481e+01	UVM2 	4.056773e-04	1.408019e+15	3.400761e+43	9.396650e+41	1.524293e+43	4.636297e+43
4.693568e+01	UVM2 	3.500908e-04	1.408019e+15	2.934784e+43	1.351518e+42	1.234343e+43	3.988436e+43
4.737998e+01	UVM2 	3.468812e-04	1.408019e+15	2.907878e+43	1.071302e+42	1.217408e+43	3.951583e+43
5.018226e+01	UVM2 	3.533302e-04	1.408019e+15	2.961939e+43	8.184140e+41	1.199952e+43	4.025534e+43
5.307215e+01	UVM2 	3.252226e-04	1.408019e+15	2.726316e+43	7.533089e+41	1.069168e+43	3.709958e+43
5.569536e+01	UVM2 	3.343341e-04	1.408019e+15	2.802697e+43	7.744138e+41	1.069962e+43	3.821267e+43
5.855542e+01	UVM2 	3.222410e-04	1.408019e+15	2.701321e+43	9.952033e+41	9.995265e+42	3.695235e+43
5.890981e+01	UVM2 	2.966065e-04	1.408019e+15	2.486429e+43	1.374052e+42	9.164254e+42	3.402963e+43
6.157125e+01	UVM2 	3.163594e-04	1.408019e+15	2.652016e+43	1.465558e+42	9.668991e+42	3.634947e+43
6.173677e+01	UVM2 	2.993510e-04	1.408019e+15	2.509436e+43	9.245104e+41	9.149168e+42	3.439521e+43
6.427299e+01	UVM2 	3.077377e-04	1.408019e+15	2.579741e+43	7.128088e+41	9.415343e+42	3.535358e+43
6.678560e+01	UVM2 	2.832571e-04	1.408019e+15	2.374522e+43	8.748061e+41	8.669009e+42	3.253978e+43
7.783250e+01	UVM2 	2.313027e-04	1.408019e+15	1.938993e+43	8.929391e+41	7.132001e+42	2.654439e+43
8.252990e+01	UVM2 	2.422037e-04	1.408019e+15	2.030374e+43	1.122026e+42	7.469484e+42	2.779472e+43
8.268128e+01	UVM2 	2.938872e-04	1.408019e+15	2.463634e+43	1.134545e+42	9.064201e+42	3.372541e+43
8.533117e+01	UVM2 	2.536184e-04	1.408019e+15	2.126063e+43	1.370724e+42	7.858585e+42	2.908696e+43
8.583732e+01	UVM2 	2.536184e-04	1.408019e+15	2.126063e+43	1.370724e+42	7.866717e+42	2.908319e+43
8.913842e+01	UVM2 	2.607238e-04	1.408019e+15	2.185627e+43	8.052149e+41	8.111300e+42	2.988705e+43
1.001863e+02	UVM2 	2.229363e-04	1.408019e+15	1.868857e+43	6.885125e+41	6.883937e+42	2.557944e+43
1.040650e+02	UVM2 	2.356030e-04	1.408019e+15	1.975041e+43	9.095400e+41	7.249817e+42	2.704521e+43
1.084781e+02	UVM2 	1.959660e-04	1.408019e+15	1.642768e+43	6.052180e+41	6.022690e+42	2.249898e+43
1.124756e+02	UVM2 	1.996093e-04	1.408019e+15	1.673309e+43	6.164698e+41	6.130390e+42	2.291944e+43
1.405042e+02	UVM2 	1.514191e-04	1.408019e+15	1.269335e+43	8.183703e+41	3.432045e+42	1.938570e+43
1.428372e+02	UVM2 	1.318805e-04	1.408019e+15	1.105544e+43	6.109463e+41	2.907150e+42	1.719269e+43
1.445757e+02	UVM2 	1.213894e-04	1.408019e+15	1.017598e+43	5.623453e+41	2.625154e+42	1.603888e+43
2.236697e+02	UVM2 	6.857736e-05	1.408019e+15	5.748786e+42	4.235862e+41	1.316943e+42	1.004575e+43
2.294185e+02	UVM2 	5.548566e-05	1.408019e+15	4.651319e+42	3.427219e+41	9.553617e+41	9.265561e+42
0.000000e+00	UVW1 	1.491508e-03	1.253680e+15	1.069436e+44	2.954960e+42	3.770775e+43	1.613083e+44
2.351057e+00	UVW1 	1.411321e-03	1.253680e+15	1.011940e+44	3.728123e+42	3.654135e+43	1.504395e+44
3.985321e+00	UVW1 	1.372858e-03	1.253680e+15	9.843615e+43	2.719891e+42	3.618927e+43	1.448754e+44
7.044296e+00	UVW1 	1.229209e-03	1.253680e+15	8.813626e+43	3.247060e+42	3.350831e+43	1.275396e+44
7.839103e+00	UVW1 	1.184747e-03	1.253680e+15	8.494828e+43	3.912013e+42	3.257788e+43	1.224362e+44
8.091307e+00	UVW1 	1.195710e-03	1.253680e+15	8.573430e+43	3.948210e+42	3.297221e+43	1.234128e+44
9.907287e+00	UVW1 	1.184747e-03	1.253680e+15	8.494828e+43	3.129610e+42	3.336704e+43	1.211895e+44
1.082623e+01	UVW1 	1.131425e-03	1.253680e+15	8.112498e+43	4.483132e+42	3.221721e+43	1.152358e+44
1.265963e+01	UVW1 	1.060781e-03	1.253680e+15	7.605970e+43	3.502679e+42	3.089671e+43	1.071595e+44
1.358326e+01	UVW1 	9.410782e-04	1.253680e+15	6.747682e+43	2.485938e+42	2.773116e+43	9.470187e+43
1.641520e+01	UVW1 	9.945479e-04	1.253680e+15	7.131068e+43	1.970387e+42	3.034336e+43	9.907885e+43
2.069621e+01	UVW1 	8.904831e-04	1.253680e+15	6.384907e+43	2.352287e+42	2.876253e+43	8.763524e+43
2.247156e+01	UVW1 	7.973072e-04	1.253680e+15	5.716821e+43	2.106155e+42	2.638350e+43	7.817899e+43
2.517691e+01	UVW1 	7.204862e-04	1.253680e+15	5.166002e+43	1.903226e+42	2.471381e+43	7.037385e+43
2.823023e+01	UVW1 	6.755005e-04	1.253680e+15	4.843448e+43	2.676588e+42	2.421848e+43	6.582697e+43
3.075809e+01	UVW1 	5.992744e-04	1.253680e+15	4.296894e+43	1.583034e+42	2.183523e+43	5.838658e+43
3.378465e+01	UVW1 	5.567057e-04	1.253680e+15	3.991670e+43	1.470585e+42	1.963170e+43	5.428110e+43
3.394746e+01	UVW1 	4.938848e-04	1.253680e+15	3.541234e+43	2.609278e+42	1.738307e+43	4.816006e+43
4.165486e+01	UVW1 	4.545961e-04	1.253680e+15	3.259527e+43	1.200854e+42	1.470673e+43	4.472630e+43
4.693120e+01	UVW1 	4.145966e-04	1.253680e+15	2.972724e+43	1.642788e+42	1.275590e+43	4.121516e+43
4.737445e+01	UVW1 	4.184328e-04	1.253680e+15	3.000230e+43	1.657989e+42	1.282740e+43	4.163410e+43
5.017277e+01	UVW1 	3.712152e-04	1.253680e+15	2.661672e+43	1.225745e+42	1.108963e+43	3.719847e+43
5.306307e+01	UVW1 	4.032977e-04	1.253680e+15	2.891709e+43	1.331681e+42	1.174345e+43	4.074463e+43
5.568610e+01	UVW1 	3.712152e-04	1.253680e+15	2.661672e+43	1.225745e+42	1.058269e+43	3.779142e+43
5.854885e+01	UVW1 	3.480372e-04	1.253680e+15	2.495483e+43	1.379055e+42	9.680673e+42	3.578638e+43
5.890386e+01	UVW1 	3.678118e-04	1.253680e+15	2.637270e+43	1.943212e+42	1.019923e+43	3.787000e+43
6.156431e+01	UVW1 	3.887100e-04	1.253680e+15	2.787113e+43	1.796918e+42	1.068645e+43	4.017448e+43
6.173040e+01	UVW1 	3.323730e-04	1.253680e+15	2.383168e+43	1.316987e+42	9.137633e+42	3.435185e+43
6.426338e+01	UVW1 	3.416848e-04	1.253680e+15	2.449935e+43	1.128237e+42	9.401338e+42	3.530120e+43
6.677831e+01	UVW1 	3.448464e-04	1.253680e+15	2.472604e+43	1.138676e+42	9.490679e+42	3.562387e+43
7.733039e+01	UVW1 	2.790138e-04	1.253680e+15	2.000574e+43	1.842597e+42	7.722661e+42	2.875045e+43
7.782223e+01	UVW1 	2.615927e-04	1.253680e+15	1.875662e+43	1.382039e+42	7.241794e+42	2.695318e+43
8.252229e+01	UVW1 	2.975950e-04	1.253680e+15	2.133804e+43	1.572245e+42	8.239648e+42	3.066074e+43
8.267688e+01	UVW1 	3.003487e-04	1.253680e+15	2.153548e+43	1.388444e+42	8.316487e+42	3.094346e+43
8.532634e+01	UVW1 	2.842011e-04	1.253680e+15	2.037767e+43	1.876853e+42	7.898111e+42	2.923358e+43
8.583277e+01	UVW1 	2.591944e-04	1.253680e+15	1.858466e+43	1.711710e+42	7.209032e+42	2.665202e+43
8.913242e+01	UVW1 	2.894848e-04	1.253680e+15	2.075652e+43	9.558732e+41	8.070541e+42	2.973670e+43
1.001804e+02	UVW1 	2.591944e-04	1.253680e+15	1.858466e+43	8.558552e+41	7.183655e+42	2.669266e+43
1.040520e+02	UVW1 	2.498191e-04	1.253680e+15	1.791243e+43	1.154857e+42	6.904753e+42	2.575827e+43
1.084683e+02	UVW1 	2.155886e-04	1.253680e+15	1.545805e+43	8.542432e+41	5.952986e+42	2.223819e+43
1.124657e+02	UVW1 	2.077905e-04	1.253680e+15	1.489891e+43	8.233444e+41	5.734524e+42	2.143901e+43
1.404993e+02	UVW1 	1.547482e-04	1.253680e+15	1.109570e+43	9.197563e+41	3.363325e+42	1.899573e+43
1.428298e+02	UVW1 	1.263647e-04	1.253680e+15	9.060551e+42	7.510568e+41	2.687079e+42	1.588908e+43
1.445701e+02	UVW1 	1.311069e-04	1.253680e+15	9.400579e+42	6.926603e+41	2.746283e+42	1.677703e+43
2.236612e+02	UVW1 	8.823191e-05	1.253680e+15	6.326370e+42	6.409483e+41	1.683686e+42	1.283868e+43
2.294074e+02	UVW1 	5.937802e-05	1.253680e+15	4.257499e+42	5.489823e+41	1.040029e+42	1.008153e+43
1.367505e-03	U    	1.355497e-03	9.127030e+14	6.657287e+43	1.839476e+42	3.408385e+43	1.458026e+44
2.352434e+00	U    	1.380698e-03	9.127030e+14	6.781055e+43	1.873675e+42	3.507598e+43	1.444033e+44
3.986306e+00	U    	1.294490e-03	9.127030e+14	6.357659e+43	1.756686e+42	3.314121e+43	1.326709e+44
7.045520e+00	U    	1.247667e-03	9.127030e+14	6.127697e+43	2.257527e+42	3.240786e+43	1.233486e+44
7.840633e+00	U    	1.270863e-03	9.127030e+14	6.241619e+43	2.874372e+42	3.313420e+43	1.245240e+44
8.092837e+00	U    	1.247667e-03	9.127030e+14	6.127697e+43	2.821909e+42	3.256904e+43	1.219007e+44
9.908501e+00	U    	1.224894e-03	9.127030e+14	6.015854e+43	2.216322e+42	3.226701e+43	1.171918e+44
1.082715e+01	U    	1.259211e-03	9.127030e+14	6.184396e+43	3.417623e+42	3.332849e+43	1.192088e+44
1.266094e+01	U    	1.169765e-03	9.127030e+14	5.745096e+43	2.645714e+42	3.126475e+43	1.084336e+44
1.358476e+01	U    	1.106875e-03	9.127030e+14	5.436223e+43	2.002779e+42	2.973290e+43	1.015352e+44
1.641618e+01	U    	1.086672e-03	9.127030e+14	5.337001e+43	1.966224e+42	2.963142e+43	9.675255e+43
2.069761e+01	U    	9.464521e-04	9.127030e+14	4.648333e+43	1.712509e+42	2.645150e+43	8.059214e+43
2.247309e+01	U    	9.038547e-04	9.127030e+14	4.439124e+43	1.635434e+42	2.552651e+43	7.563790e+43
2.517791e+01	U    	8.243253e-04	9.127030e+14	4.048529e+43	1.491533e+42	2.364504e+43	6.732947e+43
2.823116e+01	U    	7.728561e-04	9.127030e+14	3.795747e+43	2.447209e+42	2.259708e+43	6.141911e+43
3.075931e+01	U    	7.246005e-04	9.127030e+14	3.558748e+43	1.638864e+42	2.133454e+43	5.704850e+43
3.378583e+01	U    	6.487818e-04	9.127030e+14	3.186378e+43	1.467381e+42	1.883368e+43	5.207536e+43
3.394803e+01	U    	5.297838e-04	9.127030e+14	2.601940e+43	2.636123e+42	1.536656e+43	4.257360e+43
4.165636e+01	U    	5.650653e-04	9.127030e+14	2.775219e+43	1.278036e+42	1.580307e+43	4.806144e+43
4.693189e+01	U    	4.921513e-04	9.127030e+14	2.417115e+43	1.558371e+42	1.346864e+43	4.351840e+43
4.737528e+01	U    	5.201141e-04	9.127030e+14	2.554449e+43	1.646914e+42	1.421165e+43	4.612738e+43
5.017428e+01	U    	4.571920e-04	9.127030e+14	2.245418e+43	1.240864e+42	1.235374e+43	4.143951e+43
5.306443e+01	U    	4.093536e-04	9.127030e+14	2.010468e+43	1.111026e+42	1.093955e+43	3.795608e+43
5.568750e+01	U    	4.093536e-04	9.127030e+14	2.010468e+43	1.111026e+42	1.084004e+43	3.871099e+43
5.854985e+01	U    	3.699122e-04	9.127030e+14	1.816759e+43	1.171308e+42	9.692154e+42	3.582927e+43
5.890474e+01	U    	4.247160e-04	9.127030e+14	2.085918e+43	1.921202e+42	1.111331e+43	4.126446e+43
6.156536e+01	U    	3.733349e-04	9.127030e+14	1.833569e+43	1.688779e+42	9.732733e+42	3.658910e+43
6.173136e+01	U    	3.665208e-04	9.127030e+14	1.800103e+43	1.326365e+42	9.555094e+42	3.592124e+43
6.426482e+01	U    	3.767894e-04	9.127030e+14	1.850535e+43	1.022643e+42	9.826267e+42	3.689674e+43
6.677940e+01	U    	3.404855e-04	9.127030e+14	1.672235e+43	1.078130e+42	8.880446e+42	3.333334e+43
7.733118e+01	U    	3.312063e-04	9.127030e+14	1.626662e+43	1.797853e+42	8.659640e+42	3.223868e+43
7.782375e+01	U    	2.754854e-04	9.127030e+14	1.352998e+43	1.246158e+42	7.203342e+42	2.681004e+43
8.252344e+01	U    	3.251611e-04	9.127030e+14	1.596972e+43	1.470865e+42	8.502780e+42	3.163986e+43
8.267755e+01	U    	3.342710e-04	9.127030e+14	1.641713e+43	1.360866e+42	8.741267e+42	3.252394e+43
8.532706e+01	U    	3.631605e-04	9.127030e+14	1.783599e+43	1.971307e+42	9.511682e+42	3.520589e+43
8.583346e+01	U    	2.377380e-04	9.127030e+14	1.167609e+43	1.720652e+42	6.228878e+42	2.302832e+43
8.913334e+01	U    	2.884687e-04	9.127030e+14	1.416763e+43	9.134210e+41	7.565747e+42	2.787676e+43
1.001813e+02	U    	2.377380e-04	9.127030e+14	1.167609e+43	9.678665e+41	6.219405e+42	2.310981e+43
1.040539e+02	U    	1.853953e-04	9.127030e+14	9.105363e+42	1.006362e+42	4.844324e+42	1.807178e+43
1.084697e+02	U    	2.148318e-04	9.127030e+14	1.055109e+43	8.746120e+41	5.611182e+42	2.096139e+43
1.124672e+02	U    	1.941327e-04	9.127030e+14	9.534486e+42	7.903427e+41	5.069346e+42	1.895224e+43
1.405001e+02	U    	1.282622e-04	9.127030e+14	6.299372e+42	9.863291e+41	3.021831e+42	1.706727e+43
1.428309e+02	U    	1.066838e-04	9.127030e+14	5.239589e+42	8.203928e+41	2.489918e+42	1.472353e+43
1.445710e+02	U    	1.318556e-04	9.127030e+14	6.475857e+42	7.753830e+41	3.057538e+42	1.867881e+43
2.236625e+02	U    	8.243253e-05	9.127030e+14	4.048529e+42	8.576316e+41	1.836271e+42	1.400295e+43
2.294090e+02	U    	7.313052e-05	9.127030e+14	3.591677e+42	7.939336e+41	1.569992e+42	1.521990e+43
2.304676e-03	B    	1.122102e-03	7.270549e+14	4.290767e+43	1.975971e+42	3.230063e+43	1.381723e+44
2.353237e+00	B    	1.111814e-03	7.270549e+14	4.251429e+43	1.957856e+42	3.211440e+43	1.322091e+44
3.986832e+00	B    	1.081514e-03	7.270549e+14	4.135566e+43	1.904499e+42	3.131991e+43	1.253788e+44
7.046160e+00	B    	1.122102e-03	7.270549e+14	4.290767e+43	1.975971e+42	3.265255e+43	1.242787e+44
7.841427e+00	B    	9.863528e-04	7.270549e+14	3.771681e+43	2.431693e+42	2.873822e+43	1.080018e+44
8.093621e+00	B    	1.023369e-03	7.270549e+14	3.913226e+43	2.522950e+42	2.982884e+43	1.116431e+44
9.909142e+00	B    	1.071599e-03	7.270549e+14	4.097651e+43	1.887038e+42	3.132966e+43	1.137862e+44
1.082765e+01	B    	1.101621e-03	7.270549e+14	4.212452e+43	3.103849e+42	3.225834e+43	1.153802e+44
1.266161e+01	B    	9.773099e-04	7.270549e+14	3.737102e+43	2.409399e+42	2.871157e+43	9.957752e+43
1.358554e+01	B    	9.683498e-04	7.270549e+14	3.702840e+43	1.705221e+42	2.849610e+43	9.731036e+43
1.641670e+01	B    	8.831455e-04	7.270549e+14	3.377030e+43	1.866216e+42	2.611919e+43	8.528369e+43
2.069834e+01	B    	8.670263e-04	7.270549e+14	3.315393e+43	1.832154e+42	2.585418e+43	7.877138e+43
2.247388e+01	B    	7.621357e-04	7.270549e+14	2.914305e+43	1.610504e+42	2.280588e+43	6.757560e+43
2.517844e+01	B    	7.482251e-04	7.270549e+14	2.861113e+43	1.581109e+42	2.250609e+43	6.408579e+43
6.999216e+00	r.ZTF	9.165254e-04	4.935646e+14	2.290961e+43	2.110053e+42	3.821727e+43	1.455673e+44
1.647641e+01	r.ZTF	8.819917e-04	4.935646e+14	2.204640e+43	2.030549e+42	3.599642e+43	1.174164e+44
4.232512e+01	r.ZTF	4.860764e-04	4.935646e+14	1.215004e+43	1.119060e+42	1.964923e+43	6.025397e+43
4.709179e+01	r.ZTF	4.489774e-04	4.935646e+14	1.122271e+43	1.033650e+42	1.830242e+43	5.923522e+43
5.857319e+01	r.ZTF	3.673030e-04	4.935646e+14	9.181163e+42	8.456164e+41	1.525698e+43	5.641731e+43
1.033033e+02	r.ZTF	2.010317e-04	4.935646e+14	5.025019e+42	4.628213e+41	8.360151e+42	3.118955e+43
1.204436e+02	r.ZTF	1.342593e-04	4.935646e+14	3.355967e+42	4.146461e+41	5.594480e+42	2.119473e+43
1.214175e+02	r.ZTF	1.491504e-04	4.935646e+14	3.728187e+42	4.205222e+41	6.228677e+42	2.400771e+43


==> data/Gendry_lx_Swift.dat <==
58455.743  41.71   0.21  1.05E-13  5.06E-14  0.0034  0.0016
58458.568  41.49   0.24  6.33E-14  3.51E-14  0.0020  0.0011
58464.408  41.45   0.28  5.76E-14  3.74E-14  0.0019  0.0012
58467.636  41.33   0.28  4.36E-14  2.86E-14  0.0014  0.0009
58475.800  41.48   0.25  6.12E-14  3.46E-14  0.0020  0.0011


==> data/Gendry_lx_Swift_ul.dat <==
58432.242  41.98  1.95E-13
58434.707  41.92  1.69E-13
58436.418  41.87  1.51E-13
58439.609  42.04  2.25E-13
58440.574  41.98  1.92E-13
58442.602  41.99  1.97E-13
58443.562  42.25  3.63E-13
58445.480  42.05  2.29E-13
58446.449  42.10  2.55E-13
58449.445  41.91  1.63E-13
58453.887  41.94  1.78E-13
58461.762  42.41  5.23E-13
58481.555  41.84  1.40E-13
58484.711  41.89  1.56E-13
58487.730  42.04  2.24E-13
58490.477  42.00  2.05E-13
58493.637  41.83  1.37E-13
58496.723  41.98  1.96E-13
58499.445  42.02  2.14E-13
58502.074  41.96  1.84E-13
58513.367  42.07  2.36E-13
58518.629  41.83  1.38E-13
58521.730  42.30  4.09E-13
58525.410  41.79  1.25E-13
58537.000  41.88  1.53E-13
58541.055  41.95  1.80E-13
58545.668  41.93  1.71E-13
58549.852  41.86  1.46E-13
58579.160  42.16  2.96E-13
58581.633  41.86  1.46E-13
58584.281  42.07  2.38E-13


==> data/JaimeLannister.dat <==
#JaimeLannister
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58558.61 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
-1.351449e+01	UVW2 	5.323833e-03	1.525498e+15	1.170070e+44	2.155349e+42	1.902791e+43	2.466490e+44
-5.039990e+00	UVW2 	5.626320e-03	1.525498e+15	1.236551e+44	3.416716e+42	1.957531e+43	2.714993e+44
-2.443836e+00	UVW2 	6.702309e-03	1.525498e+15	1.473031e+44	4.070135e+42	2.318976e+43	3.262692e+44
4.252769e+00	UVW2 	5.422810e-03	1.525498e+15	1.191823e+44	3.293130e+42	1.884631e+43	2.621353e+44
7.173630e+00	UVW2 	5.626320e-03	1.525498e+15	1.236551e+44	3.416716e+42	1.972082e+43	2.683962e+44
9.262016e+00	UVW2 	5.422810e-03	1.525498e+15	1.191823e+44	4.390839e+42	1.911250e+43	2.565213e+44
9.592456e+00	UVW2 	4.723070e-03	1.525498e+15	1.038035e+44	1.912131e+42	1.665887e+43	2.231653e+44
1.592059e+01	UVW2 	5.037609e-03	1.525498e+15	1.107164e+44	2.039471e+42	1.808189e+43	2.319446e+44
1.809548e+01	UVW2 	4.900320e-03	1.525498e+15	1.076991e+44	2.975835e+42	1.768511e+43	2.238660e+44
1.832139e+01	UVW2 	4.945662e-03	1.525498e+15	1.086956e+44	2.002247e+42	1.786001e+43	2.257344e+44
2.157659e+01	UVW2 	4.810879e-03	1.525498e+15	1.057333e+44	1.947680e+42	1.753548e+43	2.167293e+44
2.417524e+01	UVW2 	4.723070e-03	1.525498e+15	1.038035e+44	1.912131e+42	1.733399e+43	2.107697e+44
3.032193e+01	UVW2 	4.190100e-03	1.525498e+15	9.208988e+43	1.696358e+42	1.560955e+43	1.832764e+44
3.044506e+01	UVW2 	4.387574e-03	1.525498e+15	9.642994e+43	2.664458e+42	1.634507e+43	1.919159e+44
3.275087e+01	UVW2 	4.190100e-03	1.525498e+15	9.208988e+43	1.696358e+42	1.552562e+43	1.845893e+44
3.609331e+01	UVW2 	3.928479e-03	1.525498e+15	8.633997e+43	1.590441e+42	1.444477e+43	1.748643e+44
3.635688e+01	UVW2 	3.892462e-03	1.525498e+15	8.554840e+43	2.363790e+42	1.430447e+43	1.733909e+44
3.885725e+01	UVW2 	3.549968e-03	1.525498e+15	7.802107e+43	1.437201e+42	1.295973e+43	1.595792e+44
4.083094e+01	UVW2 	2.668237e-03	1.525498e+15	5.864242e+43	3.780817e+42	9.698817e+42	1.206676e+44
4.649285e+01	UVW2 	3.453221e-03	1.525498e+15	7.589478e+43	2.097050e+42	1.238050e+43	1.592637e+44
4.668518e+01	UVW2 	3.359112e-03	1.525498e+15	7.382643e+43	2.039900e+42	1.203680e+43	1.550411e+44
4.947683e+01	UVW2 	3.390193e-03	1.525498e+15	7.450954e+43	2.745033e+42	1.205957e+43	1.581646e+44
4.968261e+01	UVW2 	3.390193e-03	1.525498e+15	7.450954e+43	1.372516e+42	1.205479e+43	1.582576e+44
5.012517e+01	UVW2 	3.453221e-03	1.525498e+15	7.589478e+43	2.097050e+42	1.226868e+43	1.613992e+44
5.174772e+01	UVW2 	3.359112e-03	1.525498e+15	7.382643e+43	1.359933e+42	1.189646e+43	1.577463e+44
5.208103e+01	UVW2 	3.328315e-03	1.525498e+15	7.314959e+43	2.021198e+42	1.178011e+43	1.564450e+44
5.850432e+01	UVW2 	3.063546e-03	1.525498e+15	6.733051e+43	1.240274e+42	1.068506e+43	1.472651e+44
6.139769e+01	UVW2 	2.668237e-03	1.525498e+15	5.864242e+43	1.080233e+42	9.298690e+42	1.284262e+44
6.188356e+01	UVW2 	3.091893e-03	1.525498e+15	6.795351e+43	1.877625e+42	1.078551e+43	1.485939e+44
6.448284e+01	UVW2 	2.872264e-03	1.525498e+15	6.312653e+43	1.162834e+42	1.007641e+43	1.368331e+44
6.480570e+01	UVW2 	2.872264e-03	1.525498e+15	6.312653e+43	2.325667e+42	1.008100e+43	1.367377e+44
6.698426e+01	UVW2 	2.793987e-03	1.525498e+15	6.140615e+43	1.131143e+42	9.834324e+42	1.324322e+44
6.721153e+01	UVW2 	2.717843e-03	1.525498e+15	5.973266e+43	1.650474e+42	9.568715e+42	1.287739e+44
7.027023e+01	UVW2 	2.692926e-03	1.525498e+15	5.918503e+43	1.635343e+42	9.545083e+42	1.263042e+44
7.396986e+01	UVW2 	2.524785e-03	1.525498e+15	5.548964e+43	2.044314e+42	9.001328e+42	1.174006e+44
7.403714e+01	UVW2 	2.478703e-03	1.525498e+15	5.447684e+43	1.505251e+42	8.838319e+42	1.152332e+44
7.803473e+01	UVW2 	2.219343e-03	1.525498e+15	4.877664e+43	8.984989e+41	7.951700e+42	1.024521e+44
2.048251e+02	UVW2 	3.928479e-04	1.525498e+15	8.633997e+42	3.976102e+41	1.012367e+42	3.886732e+43
2.107098e+02	UVW2 	3.359112e-04	1.525498e+15	7.382643e+42	3.399833e+41	8.399921e+41	3.714242e+43
2.165207e+02	UVW2 	3.207927e-04	1.525498e+15	7.050370e+42	3.246815e+41	7.957790e+41	3.660292e+43
2.193479e+02	UVW2 	3.328315e-04	1.525498e+15	7.314959e+42	2.694930e+41	8.230135e+41	3.846272e+43
2.240318e+02	UVW2 	2.952735e-04	1.525498e+15	6.489510e+42	2.988530e+41	7.270613e+41	3.470931e+43
2.269931e+02	UVW2 	3.359112e-04	1.525498e+15	7.382643e+42	5.439733e+41	8.248415e+41	3.993399e+43
2.319569e+02	UVW2 	2.619536e-04	1.525498e+15	5.757208e+42	2.121034e+41	6.411327e+41	3.156462e+43
2.377074e+02	UVW2 	2.819840e-04	1.525498e+15	6.197434e+42	2.283219e+41	6.867597e+41	3.468503e+43
2.463514e+02	UVW2 	2.548147e-04	1.525498e+15	5.600308e+42	3.610652e+41	6.133445e+41	3.296102e+43
2.542978e+02	UVW2 	2.345441e-04	1.525498e+15	5.154801e+42	2.373873e+41	5.575550e+41	3.207373e+43
2.583937e+02	UVW2 	2.198996e-04	1.525498e+15	4.832945e+42	2.670784e+41	5.193484e+41	3.098580e+43
-1.350960e+01	UVM2 	4.481857e-03	1.376107e+15	9.025105e+43	1.662486e+42	1.722259e+43	2.232579e+44
-5.035705e+00	UVM2 	4.607422e-03	1.376107e+15	9.277955e+43	2.563594e+42	1.731989e+43	2.402240e+44
-2.441663e+00	UVM2 	5.488554e-03	1.376107e+15	1.105229e+44	3.053861e+42	2.053872e+43	2.889743e+44
4.257554e+00	UVM2 	5.539339e-03	1.376107e+15	1.115456e+44	3.082118e+42	2.080462e+43	2.893619e+44
7.178141e+00	UVM2 	5.438235e-03	1.376107e+15	1.095096e+44	3.025863e+42	2.056763e+43	2.799123e+44
9.532290e+00	UVM2 	4.523327e-03	1.376107e+15	9.108613e+43	1.677869e+42	1.719324e+43	2.304015e+44
1.592367e+01	UVM2 	4.736505e-03	1.376107e+15	9.537889e+43	1.756944e+42	1.826515e+43	2.342914e+44
1.809887e+01	UVM2 	4.650054e-03	1.376107e+15	9.363803e+43	2.587314e+42	1.801183e+43	2.279964e+44
1.832702e+01	UVM2 	4.650054e-03	1.376107e+15	9.363803e+43	1.724876e+42	1.802122e+43	2.277632e+44
2.158307e+01	UVM2 	4.359714e-03	1.376107e+15	8.779146e+43	1.617178e+42	1.702494e+43	2.104109e+44
2.418195e+01	UVM2 	4.240899e-03	1.376107e+15	8.539890e+43	1.573106e+42	1.665418e+43	2.024965e+44
3.032647e+01	UVM2 	3.659805e-03	1.376107e+15	7.369742e+43	1.357557e+42	1.454882e+43	1.708221e+44
3.044862e+01	UVM2 	3.797152e-03	1.376107e+15	7.646316e+43	2.112755e+42	1.509471e+43	1.772349e+44
3.275756e+01	UVM2 	3.626252e-03	1.376107e+15	7.302175e+43	1.345110e+42	1.435178e+43	1.706408e+44
3.609613e+01	UVM2 	3.368666e-03	1.376107e+15	6.783475e+43	6.247812e+41	1.324891e+43	1.603898e+44
3.635987e+01	UVM2 	3.399836e-03	1.376107e+15	6.846242e+43	1.891687e+42	1.336548e+43	1.620114e+44
3.886390e+01	UVM2 	2.988532e-03	1.376107e+15	6.018001e+43	1.108557e+42	1.168501e+43	1.438883e+44
4.083145e+01	UVM2 	2.011213e-03	1.376107e+15	4.049974e+43	1.865082e+42	7.836076e+42	9.749265e+43
4.649899e+01	UVM2 	2.776246e-03	1.376107e+15	5.590521e+43	1.544718e+42	1.069550e+43	1.375934e+44
4.669258e+01	UVM2 	2.776246e-03	1.376107e+15	5.590521e+43	1.544718e+42	1.069090e+43	1.377119e+44
4.947921e+01	UVM2 	2.675827e-03	1.376107e+15	5.388306e+43	1.488844e+42	1.024280e+43	1.343391e+44
4.968450e+01	UVM2 	2.675827e-03	1.376107e+15	5.388306e+43	9.925627e+41	1.023950e+43	1.344272e+44
5.012794e+01	UVM2 	2.675827e-03	1.376107e+15	5.388306e+43	1.488844e+42	1.023251e+43	1.346143e+44
5.175141e+01	UVM2 	2.725574e-03	1.376107e+15	5.488482e+43	1.011016e+42	1.039567e+43	1.378483e+44
5.208580e+01	UVM2 	2.626987e-03	1.376107e+15	5.289958e+43	1.461670e+42	1.001457e+43	1.330008e+44
5.850806e+01	UVM2 	2.352112e-03	1.376107e+15	4.736442e+43	8.724849e+41	8.859708e+42	1.221104e+44
6.140242e+01	UVM2 	2.165000e-03	1.376107e+15	4.359656e+43	8.030784e+41	8.149586e+42	1.125529e+44
6.188662e+01	UVM2 	2.309181e-03	1.376107e+15	4.649993e+43	1.284840e+42	8.699149e+42	1.198480e+44
6.448591e+01	UVM2 	2.225656e-03	1.376107e+15	4.481798e+43	8.255777e+41	8.423521e+42	1.143858e+44
6.480845e+01	UVM2 	2.185033e-03	1.376107e+15	4.399996e+43	1.215764e+42	8.272836e+42	1.122109e+44
6.698827e+01	UVM2 	2.145152e-03	1.376107e+15	4.319687e+43	7.957157e+41	8.140852e+42	1.096261e+44
6.721617e+01	UVM2 	2.086690e-03	1.376107e+15	4.201963e+43	1.161045e+42	7.920623e+42	1.065928e+44
7.027586e+01	UVM2 	2.086690e-03	1.376107e+15	4.201963e+43	1.161045e+42	7.964466e+42	1.053848e+44
7.397212e+01	UVM2 	2.011213e-03	1.376107e+15	4.049974e+43	1.492066e+42	7.712938e+42	1.005955e+44
7.404144e+01	UVM2 	1.974504e-03	1.376107e+15	3.976054e+43	1.098624e+42	7.573089e+42	9.873496e+43
7.803804e+01	UVM2 	1.784259e-03	1.376107e+15	3.592959e+43	6.618475e+41	6.870389e+42	8.851910e+43
2.048323e+02	UVM2 	2.988532e-04	1.376107e+15	6.018001e+42	2.771392e+41	8.785681e+41	3.373840e+43
2.107122e+02	UVM2 	2.626987e-04	1.376107e+15	5.289958e+42	3.410562e+41	7.534913e+41	3.331806e+43
2.165269e+02	UVM2 	2.602903e-04	1.376107e+15	5.241460e+42	2.896538e+41	7.416844e+41	3.411600e+43
2.193517e+02	UVM2 	2.373876e-04	1.376107e+15	4.780268e+42	2.641674e+41	6.746571e+41	3.153020e+43
2.240361e+02	UVM2 	2.418009e-04	1.376107e+15	4.869140e+42	2.242322e+41	6.848205e+41	3.269347e+43
2.319613e+02	UVM2 	1.920693e-04	1.376107e+15	3.867695e+42	1.781140e+41	5.412810e+41	2.664972e+43
2.377116e+02	UVM2 	2.048604e-04	1.376107e+15	4.125269e+42	1.519805e+41	5.749976e+41	2.904066e+43
2.463562e+02	UVM2 	2.048604e-04	1.376107e+15	4.125269e+42	3.039610e+41	5.694794e+41	3.060457e+43
2.543001e+02	UVM2 	1.688332e-04	1.376107e+15	3.399791e+42	1.878794e+41	4.645484e+41	2.672407e+43
2.583988e+02	UVM2 	1.817431e-04	1.376107e+15	3.659757e+42	2.022457e+41	4.974004e+41	2.967785e+43
-1.351859e+01	UVW1 	3.927845e-03	1.225267e+15	6.683912e+43	1.846833e+42	1.559624e+43	2.021587e+44
-5.043454e+00	UVW1 	4.228188e-03	1.225267e+15	7.194999e+43	2.650736e+42	1.650222e+43	2.288724e+44
-2.445528e+00	UVW1 	4.810102e-03	1.225267e+15	8.185227e+43	3.769436e+42	1.870671e+43	2.631919e+44
-1.795890e+00	UVW1 	4.899529e-03	1.225267e+15	8.337402e+43	5.375322e+42	1.903495e+43	2.689257e+44
4.248806e+00	UVW1 	4.944864e-03	1.225267e+15	8.414547e+43	3.100034e+42	1.928536e+43	2.682511e+44
7.169932e+00	UVW1 	4.679014e-03	1.225267e+15	7.962157e+43	2.933367e+42	1.834829e+43	2.497228e+44
9.527456e+00	UVW1 	4.189424e-03	1.225267e+15	7.129035e+43	1.969825e+42	1.649298e+43	2.210236e+44
1.591801e+01	UVW1 	4.346647e-03	1.225267e+15	7.396576e+43	2.043749e+42	1.730612e+43	2.219965e+44
1.809273e+01	UVW1 	4.228188e-03	1.225267e+15	7.194999e+43	2.650736e+42	1.689319e+43	2.138455e+44
1.831684e+01	UVW1 	4.267311e-03	1.225267e+15	7.261573e+43	2.006447e+42	1.705633e+43	2.155832e+44
2.157132e+01	UVW1 	3.964189e-03	1.225267e+15	6.745758e+43	1.863922e+42	1.593923e+43	1.970070e+44
2.416992e+01	UVW1 	3.856154e-03	1.225267e+15	6.561917e+43	1.813125e+42	1.557310e+43	1.893637e+44
3.031826e+01	UVW1 	3.327778e-03	1.225267e+15	5.662794e+43	1.564688e+42	1.356848e+43	1.593114e+44
3.044216e+01	UVW1 	3.389646e-03	1.225267e+15	5.768073e+43	2.656296e+42	1.382066e+43	1.622754e+44
3.274552e+01	UVW1 	3.207409e-03	1.225267e+15	5.457965e+43	1.508091e+42	1.303279e+43	1.549456e+44
3.609102e+01	UVW1 	3.007145e-03	1.225267e+15	5.117180e+43	9.426195e+41	1.215903e+43	1.471922e+44
3.635441e+01	UVW1 	3.007145e-03	1.225267e+15	5.117180e+43	2.356549e+42	1.215476e+43	1.473315e+44
3.885183e+01	UVW1 	2.793536e-03	1.225267e+15	4.753689e+43	1.313493e+42	1.124368e+43	1.384446e+44
4.648784e+01	UVW1 	2.501234e-03	1.225267e+15	4.256285e+43	1.960092e+42	9.951340e+42	1.280106e+44
4.667930e+01	UVW1 	2.410762e-03	1.225267e+15	4.102331e+43	1.889193e+42	9.588195e+42	1.234968e+44
4.947489e+01	UVW1 	2.410762e-03	1.225267e+15	4.102331e+43	1.889193e+42	9.543326e+42	1.251617e+44
4.968106e+01	UVW1 	2.478303e-03	1.225267e+15	4.217263e+43	1.165273e+42	9.808191e+42	1.287628e+44
5.012286e+01	UVW1 	2.281153e-03	1.225267e+15	3.881778e+43	1.787625e+42	9.023141e+42	1.187016e+44
5.174475e+01	UVW1 	2.433068e-03	1.225267e+15	4.140290e+43	1.144004e+42	9.604507e+42	1.273533e+44
5.207720e+01	UVW1 	2.366761e-03	1.225267e+15	4.027455e+43	1.854712e+42	9.339069e+42	1.240248e+44
5.850128e+01	UVW1 	2.138722e-03	1.225267e+15	3.639408e+43	1.005606e+42	8.360379e+42	1.152233e+44
6.139386e+01	UVW1 	2.023738e-03	1.225267e+15	3.443743e+43	9.515413e+41	7.906683e+42	1.092031e+44
6.188075e+01	UVW1 	2.023738e-03	1.225267e+15	3.443743e+43	1.585902e+42	7.911575e+42	1.090008e+44
6.448036e+01	UVW1 	2.023738e-03	1.225267e+15	3.443743e+43	9.515413e+41	7.940371e+42	1.078281e+44
6.480343e+01	UVW1 	2.158511e-03	1.225267e+15	3.673083e+43	1.691517e+42	8.471646e+42	1.149095e+44
6.698094e+01	UVW1 	1.950538e-03	1.225267e+15	3.319179e+43	1.222831e+42	7.669408e+42	1.032797e+44
6.720785e+01	UVW1 	1.897380e-03	1.225267e+15	3.228723e+43	1.486882e+42	7.461593e+42	1.004177e+44
7.023135e+01	UVW1 	1.897380e-03	1.225267e+15	3.228723e+43	8.921290e+41	7.493335e+42	9.918135e+43
7.396733e+01	UVW1 	1.698847e-03	1.225267e+15	2.890884e+43	1.597562e+42	6.734734e+42	8.783958e+43
7.403234e+01	UVW1 	1.762602e-03	1.225267e+15	2.999375e+43	1.381263e+42	6.988106e+42	9.111262e+43
7.803109e+01	UVW1 	1.637398e-03	1.225267e+15	2.786318e+43	7.698882e+41	6.511760e+42	8.390054e+43
2.048193e+02	UVW1 	3.207409e-04	1.225267e+15	5.457965e+42	4.524274e+41	1.032587e+42	3.963615e+43
2.107141e+02	UVW1 	2.925192e-04	1.225267e+15	4.977723e+42	3.667722e+41	9.236401e+41	4.084224e+43
2.165332e+02	UVW1 	2.717405e-04	1.225267e+15	4.624137e+42	3.833089e+41	8.536040e+41	3.926552e+43
2.193555e+02	UVW1 	2.571309e-04	1.225267e+15	4.375531e+42	3.224010e+41	8.060557e+41	3.767204e+43
2.240283e+02	UVW1 	2.478303e-04	1.225267e+15	4.217263e+42	3.495819e+41	7.747927e+41	3.698733e+43
2.269894e+02	UVW1 	2.524378e-04	1.225267e+15	4.295668e+42	4.352102e+41	7.877917e+41	3.813980e+43
2.319533e+02	UVW1 	1.897380e-04	1.225267e+15	3.228723e+42	2.379011e+41	5.908749e+41	2.908936e+43
2.349897e+02	UVW1 	1.879985e-04	1.225267e+15	3.199121e+42	4.125100e+41	5.843252e+41	2.921613e+43
2.359213e+02	UVW1 	2.218985e-04	1.225267e+15	3.775989e+42	3.477814e+41	6.895391e+41	3.453792e+43
2.388925e+02	UVW1 	2.281153e-04	1.225267e+15	3.881778e+42	3.217725e+41	7.077241e+41	3.590925e+43
2.464774e+02	UVW1 	1.795372e-04	1.225267e+15	3.055137e+42	4.220828e+41	5.530756e+41	2.974405e+43
2.542959e+02	UVW1 	1.950538e-04	1.225267e+15	3.319179e+42	3.057077e+41	5.961135e+41	3.429122e+43
2.583896e+02	UVW1 	1.879985e-04	1.225267e+15	3.199121e+42	3.241150e+41	5.721426e+41	3.413424e+43
-1.351723e+01	U    	2.808214e-03	8.920173e+14	3.214944e+43	8.883218e+41	1.422750e+43	1.844192e+44
-5.042309e+00	U    	3.254095e-03	8.920173e+14	3.725404e+43	1.372490e+42	1.636771e+43	2.270084e+44
-2.444971e+00	U    	3.770771e-03	8.920173e+14	4.316914e+43	1.988012e+42	1.893821e+43	2.664499e+44
4.250117e+00	U    	3.438984e-03	8.920173e+14	3.937072e+43	1.450471e+42	1.729245e+43	2.405279e+44
7.171155e+00	U    	3.345262e-03	8.920173e+14	3.829776e+43	1.410942e+42	1.685975e+43	2.294616e+44
9.249511e+00	U    	3.345262e-03	8.920173e+14	3.829776e+43	1.058206e+42	1.688464e+43	2.266361e+44
9.587397e+00	U    	3.376216e-03	8.920173e+14	3.865213e+43	7.119985e+41	1.704441e+43	2.283366e+44
1.591886e+01	U    	3.165411e-03	8.920173e+14	3.623876e+43	1.001314e+42	1.605553e+43	2.059534e+44
1.809364e+01	U    	3.050915e-03	8.920173e+14	3.492797e+43	1.608493e+42	1.549743e+43	1.961757e+44
1.831836e+01	U    	3.194701e-03	8.920173e+14	3.657408e+43	1.010579e+42	1.623053e+43	2.051435e+44
2.157307e+01	U    	2.940561e-03	8.920173e+14	3.366459e+43	9.301871e+41	1.497672e+43	1.851084e+44
2.417169e+01	U    	2.886890e-03	8.920173e+14	3.305015e+43	9.132093e+41	1.473049e+43	1.791163e+44
3.031948e+01	U    	2.491324e-03	8.920173e+14	2.852157e+43	7.880800e+41	1.276324e+43	1.498570e+44
3.044312e+01	U    	2.561121e-03	8.920173e+14	2.932064e+43	1.350265e+42	1.312079e+43	1.540579e+44
3.274730e+01	U    	2.491324e-03	8.920173e+14	2.852157e+43	7.880800e+41	1.274482e+43	1.515238e+44
3.609178e+01	U    	2.314356e-03	8.920173e+14	2.649558e+43	7.320999e+41	1.181508e+43	1.430289e+44
3.635523e+01	U    	2.445852e-03	8.920173e+14	2.800099e+43	1.289493e+42	1.248454e+43	1.513295e+44
3.885363e+01	U    	2.110718e-03	8.920173e+14	2.416425e+43	6.676830e+41	1.075476e+43	1.324258e+44
4.648951e+01	U    	1.723575e-03	8.920173e+14	1.973210e+43	9.086969e+41	8.739576e+42	1.124240e+44
4.668125e+01	U    	1.755619e-03	8.920173e+14	2.009895e+43	9.255909e+41	8.900809e+42	1.146447e+44
4.947553e+01	U    	1.661232e-03	8.920173e+14	1.901837e+43	1.226160e+42	8.405711e+42	1.102422e+44
4.968158e+01	U    	1.739523e-03	8.920173e+14	1.991468e+43	7.336840e+41	8.800918e+42	1.155395e+44
5.012362e+01	U    	1.692116e-03	8.920173e+14	1.937195e+43	1.070534e+42	8.559153e+42	1.125982e+44
5.174573e+01	U    	1.788258e-03	8.920173e+14	2.047262e+43	7.542391e+41	9.037745e+42	1.198388e+44
5.207846e+01	U    	1.788258e-03	8.920173e+14	2.047262e+43	9.427989e+41	9.036245e+42	1.200039e+44
5.850229e+01	U    	1.630911e-03	8.920173e+14	1.867125e+43	6.878743e+41	8.208714e+42	1.131338e+44
6.139513e+01	U    	1.543228e-03	8.920173e+14	1.766743e+43	6.508922e+41	7.765660e+42	1.072546e+44
6.188168e+01	U    	1.630911e-03	8.920173e+14	1.867125e+43	1.031811e+42	8.209017e+42	1.130982e+44
6.448118e+01	U    	1.420464e-03	8.920173e+14	1.626198e+43	5.991134e+41	7.160675e+42	9.723960e+43
6.480419e+01	U    	1.433607e-03	8.920173e+14	1.641245e+43	1.209314e+42	7.227819e+42	9.803799e+43
6.698204e+01	U    	1.394537e-03	8.920173e+14	1.596516e+43	7.352230e+41	7.036243e+42	9.475291e+43
6.720906e+01	U    	1.460260e-03	8.920173e+14	1.671758e+43	9.238476e+41	7.368348e+42	9.916243e+43
7.026586e+01	U    	1.381752e-03	8.920173e+14	1.581879e+43	7.284824e+41	6.984824e+42	9.242867e+43
7.396809e+01	U    	1.271833e-03	8.920173e+14	1.456040e+43	9.387438e+41	6.439253e+42	8.398535e+43
7.403378e+01	U    	1.331773e-03	8.920173e+14	1.524661e+43	8.425590e+41	6.742983e+42	8.791596e+43
7.803218e+01	U    	1.260173e-03	8.920173e+14	1.442691e+43	5.315071e+41	6.388724e+42	8.231497e+43
2.048212e+02	U    	1.646001e-04	8.920173e+14	1.884401e+42	4.686114e+41	7.633289e+41	2.930245e+43
2.240295e+02	U    	1.821504e-04	8.920173e+14	2.085323e+42	4.225438e+41	8.342664e+41	3.982674e+43
2.269910e+02	U    	8.798936e-05	8.920173e+14	1.007334e+42	4.917280e+41	4.026946e+41	1.949598e+43
2.319545e+02	U    	8.559141e-05	8.920173e+14	9.798811e+41	3.068513e+41	3.913690e+41	1.926769e+43
2.349915e+02	U    	1.117970e-04	8.920173e+14	1.279892e+42	5.304709e+41	5.107746e+41	2.553847e+43
2.359224e+02	U    	1.138755e-04	8.920173e+14	1.303687e+42	3.962443e+41	5.202215e+41	2.605729e+43
2.388936e+02	U    	1.344096e-04	8.920173e+14	1.538769e+42	3.543146e+41	6.136106e+41	3.113429e+43
2.463489e+02	U    	1.048166e-04	8.920173e+14	1.199978e+42	5.084016e+41	4.770897e+41	2.563834e+43
2.542965e+02	U    	8.718267e-05	8.920173e+14	9.980985e+41	3.769059e+41	3.954693e+41	2.274937e+43
2.583910e+02	U    	1.237172e-04	8.920173e+14	1.416359e+42	3.783093e+41	5.601905e+41	3.342164e+43
-1.351653e+01	B    	2.319168e-03	7.105767e+14	2.053105e+43	1.134588e+42	1.528444e+43	1.981208e+44
-5.041703e+00	B    	2.946675e-03	7.105767e+14	2.608622e+43	1.441578e+42	1.937775e+43	2.687565e+44
-2.444658e+00	B    	2.973940e-03	7.105767e+14	2.632759e+43	1.939888e+42	1.954825e+43	2.750334e+44
4.250802e+00	B    	3.142912e-03	7.105767e+14	2.782346e+43	1.537581e+42	2.066636e+43	2.874553e+44
7.171791e+00	B    	2.788253e-03	7.105767e+14	2.468375e+43	1.364074e+42	1.834694e+43	2.497012e+44
9.528591e+00	B    	2.788253e-03	7.105767e+14	2.468375e+43	1.364074e+42	1.835605e+43	2.459891e+44
1.591932e+01	B    	2.892892e-03	7.105767e+14	2.561009e+43	1.179388e+42	1.907213e+43	2.446485e+44
1.809412e+01	B    	2.638349e-03	7.105767e+14	2.335668e+43	1.505861e+42	1.740165e+43	2.202798e+44
1.831913e+01	B    	2.662761e-03	7.105767e+14	2.357280e+43	1.085567e+42	1.756356e+43	2.219909e+44
2.157397e+01	B    	2.542917e-03	7.105767e+14	2.251185e+43	1.036709e+42	1.678568e+43	2.074656e+44
2.417261e+01	B    	2.362284e-03	7.105767e+14	2.091275e+43	9.630676e+41	1.560199e+43	1.897124e+44
-3.151026e+01	g.ZTF	1.356382e-04	6.480726e+14	1.092009e+42	1.549149e+41	1.015541e+42	1.190251e+43
-2.384630e+01	g.ZTF	8.772875e-04	6.480726e+14	7.062951e+42	6.505218e+41	6.566508e+42	7.972463e+43
-1.991341e+01	g.ZTF	1.494658e-03	6.480726e+14	1.203334e+43	1.108312e+42	1.118611e+43	1.380311e+44
-1.991158e+01	g.ZTF	1.526096e-03	6.480726e+14	1.228644e+43	1.131623e+42	1.142139e+43	1.409358e+44
-1.107353e+01	g.ZTF	1.649005e-03	6.480726e+14	1.327597e+43	1.222762e+42	1.233442e+43	1.635649e+44
-1.107263e+01	g.ZTF	1.708370e-03	6.480726e+14	1.375391e+43	1.266782e+42	1.277846e+43	1.694547e+44
-2.284944e+00	g.ZTF	2.504851e-03	6.480726e+14	2.016630e+43	1.857385e+42	1.872774e+43	2.637589e+44
2.568636e+00	g.ZTF	2.536658e-03	6.480726e+14	2.042237e+43	1.880970e+42	1.896550e+43	2.672105e+44
8.380203e+00	g.ZTF	2.499551e-03	6.480726e+14	2.012362e+43	1.853454e+42	1.869400e+43	2.522316e+44
8.401663e+00	g.ZTF	2.497020e-03	6.480726e+14	2.010325e+43	1.851577e+42	1.867509e+43	2.519372e+44
1.031167e+01	g.ZTF	2.412915e-03	6.480726e+14	1.942613e+43	1.789212e+42	1.804757e+43	2.407946e+44
1.031517e+01	g.ZTF	2.179827e-03	6.480726e+14	1.754956e+43	1.616374e+42	1.630417e+43	2.175296e+44
1.047576e+01	g.ZTF	2.465029e-03	6.480726e+14	1.984569e+43	1.827856e+42	1.843748e+43	2.457704e+44
1.047926e+01	g.ZTF	2.202835e-03	6.480726e+14	1.773480e+43	1.633435e+42	1.647638e+43	2.196246e+44
1.329317e+01	g.ZTF	2.420260e-03	6.480726e+14	1.948526e+43	1.794659e+42	1.810552e+43	2.362848e+44
1.329505e+01	g.ZTF	2.402271e-03	6.480726e+14	1.934043e+43	1.781320e+42	1.797095e+43	2.345255e+44
1.624023e+01	g.ZTF	2.247512e-03	6.480726e+14	1.809448e+43	1.666564e+42	1.681566e+43	2.153357e+44
1.624113e+01	g.ZTF	2.254768e-03	6.480726e+14	1.815291e+43	1.671945e+42	1.686995e+43	2.160300e+44
2.207797e+01	g.ZTF	2.024613e-03	6.480726e+14	1.629995e+43	1.501281e+42	1.515249e+43	1.866956e+44
2.211281e+01	g.ZTF	2.035270e-03	6.480726e+14	1.638575e+43	1.509183e+42	1.523228e+43	1.876380e+44
2.505415e+01	g.ZTF	1.950302e-03	6.480726e+14	1.570168e+43	1.446178e+42	1.459853e+43	1.764892e+44
2.505459e+01	g.ZTF	1.957501e-03	6.480726e+14	1.575964e+43	1.451516e+42	1.465241e+43	1.771400e+44
2.892797e+01	g.ZTF	1.766127e-03	6.480726e+14	1.421891e+43	1.309610e+42	1.322271e+43	1.557231e+44
2.892885e+01	g.ZTF	1.786578e-03	6.480726e+14	1.438355e+43	1.324774e+42	1.337582e+43	1.575255e+44
3.184282e+01	g.ZTF	1.622041e-03	6.480726e+14	1.305889e+43	1.202768e+42	1.214355e+43	1.436186e+44
3.184506e+01	g.ZTF	1.650981e-03	6.480726e+14	1.329187e+43	1.224227e+42	1.236020e+43	1.461827e+44
3.482139e+01	g.ZTF	1.597725e-03	6.480726e+14	1.286312e+43	1.184737e+42	1.195987e+43	1.438702e+44
3.482183e+01	g.ZTF	1.540075e-03	6.480726e+14	1.239899e+43	1.141989e+42	1.152833e+43	1.386793e+44
3.873422e+01	g.ZTF	1.424367e-03	6.480726e+14	1.146743e+43	1.056190e+42	1.066028e+43	1.311756e+44
3.874928e+01	g.ZTF	1.420045e-03	6.480726e+14	1.143263e+43	1.052984e+42	1.062792e+43	1.307883e+44
4.264100e+01	g.ZTF	1.308163e-03	6.480726e+14	1.053189e+43	9.700227e+41	9.788943e+42	1.230612e+44
4.264188e+01	g.ZTF	2.198376e-03	6.480726e+14	1.769890e+43	1.630129e+42	1.645037e+43	2.068060e+44
4.652290e+01	g.ZTF	1.185283e-03	6.480726e+14	9.542589e+42	8.789049e+41	8.867844e+42	1.140995e+44
4.653692e+01	g.ZTF	1.198345e-03	6.480726e+14	9.647754e+42	8.885909e+41	8.965567e+42	1.153676e+44
4.948875e+01	g.ZTF	1.170960e-03	6.480726e+14	9.427276e+42	8.682842e+41	8.759404e+42	1.148906e+44
4.948963e+01	g.ZTF	1.193389e-03	6.480726e+14	9.607850e+42	8.849157e+41	8.927185e+42	1.170920e+44
-1.351248e+01	V    	1.516977e-03	5.670887e+14	1.033835e+43	1.142636e+42	1.337438e+43	1.733684e+44
-5.038278e+00	V    	1.874904e-03	5.670887e+14	1.277765e+43	1.647611e+42	1.655666e+43	2.296345e+44
-2.443014e+00	V    	2.588088e-03	5.670887e+14	1.763807e+43	2.436790e+42	2.286215e+43	3.216616e+44
4.254726e+00	V    	2.710061e-03	5.670887e+14	1.846933e+43	1.701088e+42	2.393322e+43	3.328841e+44
7.175460e+00	V    	2.172597e-03	5.670887e+14	1.480646e+43	1.636470e+42	1.917696e+43	2.609911e+44
9.530783e+00	V    	1.741723e-03	5.670887e+14	1.187001e+43	1.421249e+42	1.536812e+43	2.059454e+44
1.592184e+01	V    	2.317283e-03	5.670887e+14	1.579251e+43	1.454544e+42	2.042503e+43	2.619992e+44
1.809682e+01	V    	1.790520e-03	5.670887e+14	1.220256e+43	1.798236e+42	1.577689e+43	1.997090e+44
1.832364e+01	V    	1.725755e-03	5.670887e+14	1.176119e+43	1.083245e+42	1.520565e+43	1.921827e+44
2.157920e+01	V    	1.945266e-03	5.670887e+14	1.325718e+43	1.098928e+42	1.713025e+43	2.117175e+44
2.417787e+01	V    	1.663333e-03	5.670887e+14	1.133577e+43	1.044063e+42	1.464151e+43	1.780284e+44
-2.376742e+01	r.ZTF	8.603188e-04	4.823784e+14	4.921912e+42	4.533248e+41	9.595143e+42	1.165589e+44
-2.376698e+01	r.ZTF	6.506380e-04	4.823784e+14	3.722321e+42	3.428384e+41	7.256572e+42	8.815089e+43
-1.798721e+01	r.ZTF	1.380573e-03	4.823784e+14	7.898304e+42	7.274606e+41	1.541863e+43	1.917361e+44
-1.694562e+01	r.ZTF	1.370564e-03	4.823784e+14	7.841043e+42	7.221867e+41	1.531364e+43	1.918929e+44
-1.500529e+01	r.ZTF	1.447370e-03	4.823784e+14	8.280448e+42	7.626574e+41	1.618994e+43	2.068686e+44
-1.118738e+01	r.ZTF	1.442711e-03	4.823784e+14	8.253798e+42	7.602029e+41	1.617081e+43	2.142209e+44
-1.118690e+01	r.ZTF	1.488468e-03	4.823784e+14	8.515572e+42	7.843132e+41	1.668368e+43	2.210161e+44
-2.364139e+00	r.ZTF	2.147729e-03	4.823784e+14	1.228723e+43	1.131695e+42	2.415355e+43	3.400028e+44
-2.362780e+00	r.ZTF	1.848670e-03	4.823784e+14	1.057630e+43	9.741134e+41	2.079032e+43	2.926621e+44
2.516813e+00	r.ZTF	2.348440e-03	4.823784e+14	1.343550e+43	1.237455e+42	2.641255e+43	3.722682e+44
8.355797e+00	r.ZTF	1.923886e-03	4.823784e+14	1.100662e+43	1.013747e+42	2.158635e+43	2.913085e+44
8.356239e+00	r.ZTF	1.984538e-03	4.823784e+14	1.135361e+43	1.045706e+42	2.226687e+43	3.004912e+44
1.038297e+01	r.ZTF	2.291814e-03	4.823784e+14	1.311154e+43	1.207618e+42	2.569774e+43	3.427277e+44
1.039218e+01	r.ZTF	2.187054e-03	4.823784e+14	1.251220e+43	1.152417e+42	2.452301e+43	3.270435e+44
1.324857e+01	r.ZTF	2.237172e-03	4.823784e+14	1.279893e+43	1.178825e+42	2.505497e+43	3.270805e+44
1.618814e+01	r.ZTF	2.076345e-03	4.823784e+14	1.187883e+43	1.094081e+42	2.322878e+43	2.975424e+44
1.619034e+01	r.ZTF	2.129019e-03	4.823784e+14	1.218018e+43	1.121836e+42	2.381805e+43	3.050869e+44
2.206247e+01	r.ZTF	1.903616e-03	4.823784e+14	1.089065e+43	1.003066e+42	2.124882e+43	2.618343e+44
2.206382e+01	r.ZTF	2.108723e-03	4.823784e+14	1.206407e+43	1.111142e+42	2.353828e+43	2.900433e+44
2.310668e+01	r.ZTF	2.073478e-03	4.823784e+14	1.186243e+43	1.092571e+42	2.313542e+43	2.830969e+44
2.500134e+01	r.ZTF	1.951369e-03	4.823784e+14	1.116385e+43	1.028228e+42	2.175797e+43	2.631440e+44
2.500223e+01	r.ZTF	1.910467e-03	4.823784e+14	1.092984e+43	1.006676e+42	2.130189e+43	2.576265e+44
3.183154e+01	r.ZTF	1.689583e-03	4.823784e+14	9.666156e+42	8.902859e+41	1.881393e+43	2.224938e+44
3.183243e+01	r.ZTF	1.717669e-03	4.823784e+14	9.826839e+42	9.050853e+41	1.912668e+43	2.261935e+44
3.869415e+01	r.ZTF	1.444440e-03	4.823784e+14	8.263686e+42	7.611136e+41	1.612181e+43	1.983362e+44
4.262057e+01	r.ZTF	1.640512e-03	4.823784e+14	9.385422e+42	8.644293e+41	1.833314e+43	2.304489e+44
4.654305e+01	r.ZTF	1.173436e-03	4.823784e+14	6.713265e+42	6.183146e+41	1.313108e+43	1.689758e+44
4.946070e+01	r.ZTF	1.103112e-03	4.823784e+14	6.310937e+42	5.812587e+41	1.235734e+43	1.620532e+44
4.946164e+01	r.ZTF	1.136631e-03	4.823784e+14	6.502702e+42	5.989209e+41	1.273284e+43	1.669784e+44
5.734567e+01	r.ZTF	1.035761e-03	4.823784e+14	5.925620e+42	5.457698e+41	1.163020e+43	1.591154e+44
5.734611e+01	r.ZTF	9.846898e-04	4.823784e+14	5.633442e+42	5.188592e+41	1.105674e+43	1.512702e+44
7.784892e+01	r.ZTF	7.851261e-04	4.823784e+14	4.491732e+42	4.137038e+41	8.786730e+42	1.132854e+44
7.785215e+01	r.ZTF	7.698027e-04	4.823784e+14	4.404066e+42	4.056295e+41	8.615232e+42	1.110730e+44
7.785528e+01	r.ZTF	8.306526e-04	4.823784e+14	4.752190e+42	4.376929e+41	9.296227e+42	1.198515e+44
7.785851e+01	r.ZTF	8.337185e-04	4.823784e+14	4.769730e+42	4.393084e+41	9.330533e+42	1.202924e+44


==> data/Jaime_lx_Swift.dat <==
58553.456  41.90   0.26  7.13E-13  4.31E-13  0.0114  0.0069
58556.438  41.72   0.27  4.77E-13  2.94E-13  0.0076  0.0047
58562.953  41.67   0.19  4.26E-13  1.83E-13  0.0068  0.0029
58565.938  41.71   0.19  4.66E-13  2.08E-13  0.0074  0.0033
58568.298  41.67   0.10  4.22E-13  9.73E-14  0.0067  0.0016
58574.876  41.40   0.24  2.26E-13  1.25E-13  0.0036  0.0020
58577.231  41.32   0.17  1.88E-13  7.24E-14  0.0030  0.0012
58580.658  41.34   0.17  1.97E-13  7.92E-14  0.0031  0.0013
58583.314  41.38   0.16  2.20E-13  8.30E-14  0.0035  0.0013
58589.623  41.09   0.24  1.10E-13  6.20E-14  0.0018  0.0010
58592.079  41.47   0.16  2.70E-13  9.65E-14  0.0043  0.0015
58595.561  41.44   0.15  2.51E-13  8.40E-14  0.0040  0.0013
58598.319  41.57   0.13  3.41E-13  9.93E-14  0.0054  0.0016
58606.222  41.71   0.10  4.69E-13  1.13E-13  0.0075  0.0018
58609.503  41.61   0.12  3.70E-13  1.04E-13  0.0059  0.0017
58611.630  41.74   0.11  5.01E-13  1.22E-13  0.0080  0.0019
58618.401  41.68   0.13  4.36E-13  1.34E-13  0.0070  0.0021
58621.585  41.29   0.19  1.79E-13  7.68E-14  0.0028  0.0012
58624.639  41.36   0.18  2.07E-13  8.46E-14  0.0033  0.0013
58627.165  41.53   0.14  3.06E-13  9.67E-14  0.0049  0.0015
58634.239  41.35   0.25  2.02E-13  1.15E-13  0.0032  0.0018
58767.939  42.83   0.04  6.14E-12  5.37E-13  0.0980  0.0086
58773.923  42.88   0.04  6.84E-12  6.70E-13  0.1091  0.0107
58779.896  42.92   0.03  7.50E-12  5.67E-13  0.1197  0.0090
58782.780  43.12   0.02  1.19E-11  6.43E-13  0.1891  0.0103
58787.568  42.74   0.04  4.98E-12  4.30E-13  0.0795  0.0069
58790.590  42.91   0.06  7.32E-12  1.01E-12  0.1167  0.0162
58794.674  42.49   0.06  2.81E-12  3.56E-13  0.0448  0.0057
58796.660  42.68   0.04  4.38E-12  4.15E-13  0.0699  0.0066
58798.766  42.84   0.08  6.27E-12  1.15E-12  0.1000  0.0183
58799.723  42.88   0.03  6.83E-12  5.07E-13  0.1089  0.0081
58802.738  42.89   0.03  7.03E-12  4.66E-13  0.1121  0.0074
58810.505  42.35   0.08  2.02E-12  3.94E-13  0.0322  0.0063
58818.497  42.86   0.03  6.53E-12  5.06E-13  0.1042  0.0081
58822.688  42.69   0.04  4.47E-12  3.96E-13  0.0712  0.0063
58826.862  42.68   0.07  4.36E-12  7.33E-13  0.0696  0.0117
58830.150  42.45   0.05  2.55E-12  3.15E-13  0.0406  0.0050


==> data/Jaime_lx_Swift_ul.dat <==
58544.797  41.56  3.30E-13
58568.344  41.63  3.84E-13
58568.406  41.33  1.93E-13
58600.336  42.83  6.17E-12
58630.387  41.85  6.41E-13
58638.367  41.79  5.62E-13


==> data/JorahMormont.dat <==
#JorahMormont
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58451.09 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
8.412897e+01	UVW2 	4.597804e-05	1.809104e+15	1.243264e+44	8.015618e+42	5.352006e+43	1.862989e+44
2.027145e+02	UVW2 	3.824287e-05	1.809104e+15	1.034102e+44	9.524429e+42	4.088338e+43	1.509754e+44
2.027979e+02	UVM2 	5.093990e-05	1.631939e+15	1.264165e+44	1.513640e+43	4.717167e+43	1.742663e+44
2.027107e+02	UVW1 	5.250848e-05	1.453056e+15	1.094919e+44	1.109304e+43	4.035071e+43	1.490056e+44
2.027118e+02	U    	7.213681e-05	1.057852e+15	1.003517e+44	1.016701e+43	4.479721e+43	1.654264e+44
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.359091e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.911922e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.358348e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.362851e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.273010e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.440001e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.271319e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	2.896156e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.269702e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	3.134675e+43	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.196443e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	9.840409e+42	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193943e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.540100e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.193274e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.733170e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.112424e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.036554e+43	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.111459e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.400058e+42	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.109933e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.220208e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.108489e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.641204e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.032152e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	1.697654e+43	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.030502e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.853928e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-5.029957e+01	g.ZTF	0.000000e+00	7.685558e+14	0.000000e+00	8.267919e+42	0.000000e+00	0.000000e+00
-4.204883e+01	g.ZTF	5.196105e-05	7.685558e+14	5.064512e+43	6.087287e+42	4.089822e+43	7.689829e+43
-2.224418e+01	g.ZTF	1.368604e-04	7.685558e+14	1.333944e+44	2.465865e+43	1.033865e+44	2.205689e+44
-1.650155e+01	g.ZTF	1.764241e-04	7.685558e+14	1.719561e+44	1.680384e+43	1.300986e+44	3.036725e+44
3.420490e+01	g.ZTF	1.634398e-04	7.685558e+14	1.593007e+44	1.485847e+43	1.169862e+44	3.112043e+44
4.573879e+01	g.ZTF	1.167019e-04	7.685558e+14	1.137464e+44	2.669394e+43	8.155361e+43	2.456029e+44
4.984556e+01	g.ZTF	1.384070e-04	7.685558e+14	1.349018e+44	1.242491e+43	9.599985e+43	3.017397e+44
7.214053e+01	g.ZTF	1.085220e-04	7.685558e+14	1.057737e+44	1.752607e+43	7.400524e+43	2.583303e+44
7.374952e+01	g.ZTF	9.454486e-05	7.685558e+14	9.215048e+43	1.094022e+43	6.448617e+43	2.248178e+44
7.376680e+01	g.ZTF	1.024892e-04	7.685558e+14	9.989358e+43	9.869694e+42	6.990479e+43	2.437073e+44
7.453030e+01	g.ZTF	1.046352e-04	7.685558e+14	1.019853e+44	1.772824e+43	7.137255e+43	2.487335e+44
7.455686e+01	g.ZTF	9.683624e-05	7.685558e+14	9.438383e+43	1.097066e+43	6.605314e+43	2.301876e+44
7.456083e+01	g.ZTF	9.985227e-05	7.685558e+14	9.732347e+43	1.204962e+43	6.811046e+43	2.373559e+44
7.456158e+01	g.ZTF	9.604570e-05	7.685558e+14	9.361331e+43	9.716767e+42	6.551396e+43	2.283073e+44
7.624251e+01	g.ZTF	9.573659e-05	7.685558e+14	9.331202e+43	1.622614e+43	6.531810e+43	2.272846e+44
7.624886e+01	g.ZTF	8.685562e-05	7.685558e+14	8.465597e+43	2.704035e+43	5.925892e+43	2.062000e+44
7.626693e+01	g.ZTF	1.037332e-04	7.685558e+14	1.011062e+44	9.768520e+42	7.077410e+43	2.462666e+44
8.857254e+01	g.ZTF	9.043946e-05	7.685558e+14	8.814904e+43	8.118827e+42	6.176458e+43	2.135556e+44
9.111766e+01	g.ZTF	9.920143e-05	7.685558e+14	9.668912e+43	1.444794e+43	6.778838e+43	2.334937e+44
9.605012e+01	g.ZTF	1.018680e-04	7.685558e+14	9.928819e+43	1.168301e+43	6.970043e+43	2.381007e+44
9.680525e+01	g.ZTF	8.239824e-05	7.685558e+14	8.031147e+43	1.343066e+43	5.638818e+43	1.924197e+44
9.682130e+01	g.ZTF	8.417787e-05	7.685558e+14	8.204603e+43	1.264995e+43	5.760620e+43	1.965726e+44
9.762559e+01	g.ZTF	9.140247e-05	7.685558e+14	8.908767e+43	1.664030e+43	6.255986e+43	2.132678e+44
1.001592e+02	g.ZTF	8.430201e-05	7.685558e+14	8.216703e+43	7.567863e+42	5.773815e+43	1.960044e+44
1.001600e+02	g.ZTF	9.031460e-05	7.685558e+14	8.802734e+43	8.107618e+42	6.185615e+43	2.099836e+44
1.001728e+02	g.ZTF	8.942067e-05	7.685558e+14	8.715606e+43	8.027370e+42	6.124409e+43	2.079019e+44
1.001887e+02	g.ZTF	8.535676e-05	7.685558e+14	8.319507e+43	7.662549e+42	5.846095e+43	1.984494e+44
1.009087e+02	g.ZTF	8.813693e-05	7.685558e+14	8.590483e+43	8.109930e+42	6.037732e+43	2.046913e+44
1.009708e+02	g.ZTF	8.301526e-05	7.685558e+14	8.091287e+43	7.713183e+42	5.686984e+43	1.927773e+44
1.009829e+02	g.ZTF	8.409263e-05	7.685558e+14	8.196295e+43	7.549067e+42	5.760810e+43	1.952754e+44
1.017199e+02	g.ZTF	8.956079e-05	7.685558e+14	8.729263e+43	8.039948e+42	6.136978e+43	2.076900e+44
1.017494e+02	g.ZTF	9.108313e-05	7.685558e+14	8.877641e+43	8.690183e+42	6.241368e+43	2.112067e+44
1.026438e+02	g.ZTF	9.324766e-05	7.685558e+14	9.088612e+43	8.588565e+42	6.392032e+43	2.158047e+44
1.026446e+02	g.ZTF	8.701576e-05	7.685558e+14	8.481205e+43	9.686234e+42	5.964844e+43	2.013818e+44
1.026588e+02	g.ZTF	1.125429e-04	7.685558e+14	1.096927e+44	3.093559e+43	7.714746e+43	2.604513e+44
1.026658e+02	g.ZTF	9.518268e-05	7.685558e+14	9.277214e+43	1.162070e+43	6.524735e+43	2.202723e+44
1.042918e+02	g.ZTF	8.261862e-05	7.685558e+14	8.052627e+43	1.105836e+43	5.666685e+43	1.906229e+44
1.067013e+02	g.ZTF	8.318364e-05	7.685558e+14	8.107698e+43	7.818437e+42	5.711831e+43	1.907983e+44
1.067166e+02	g.ZTF	9.258869e-05	7.685558e+14	9.024384e+43	9.508659e+42	6.357652e+43	2.123670e+44
1.067241e+02	g.ZTF	8.268713e-05	7.685558e+14	8.059305e+43	7.989706e+42	5.677765e+43	1.896546e+44
1.067249e+02	g.ZTF	9.019821e-05	7.685558e+14	8.791391e+43	8.443324e+42	6.193520e+43	2.068822e+44
1.075715e+02	g.ZTF	9.028964e-05	7.685558e+14	8.800302e+43	8.737597e+42	6.201006e+43	2.068806e+44
1.075939e+02	g.ZTF	8.723242e-05	7.685558e+14	8.502323e+43	1.334649e+43	5.991080e+43	1.998684e+44
1.083339e+02	g.ZTF	8.471454e-05	7.685558e+14	8.256911e+43	8.055714e+42	5.819462e+43	1.938712e+44
1.084188e+02	g.ZTF	8.639288e-05	7.685558e+14	8.420494e+43	7.755562e+42	5.934904e+43	1.976862e+44
1.091660e+02	g.ZTF	8.699974e-05	7.685558e+14	8.479643e+43	8.488342e+42	5.977644e+43	1.988922e+44
1.091946e+02	g.ZTF	8.822627e-05	7.685558e+14	8.599191e+43	1.132581e+43	6.061959e+43	2.016891e+44
1.100324e+02	g.ZTF	8.239824e-05	7.685558e+14	8.031147e+43	7.774205e+42	5.662240e+43	1.882410e+44
1.100515e+02	g.ZTF	8.263384e-05	7.685558e+14	8.054111e+43	7.418110e+42	5.678443e+43	1.887769e+44
1.100620e+02	g.ZTF	8.803958e-05	7.685558e+14	8.580994e+43	7.903387e+42	6.049923e+43	2.011249e+44
1.116568e+02	g.ZTF	8.502721e-05	7.685558e+14	8.287386e+43	7.632965e+42	5.845216e+43	1.938463e+44
1.116850e+02	g.ZTF	8.243620e-05	7.685558e+14	8.034847e+43	7.518773e+42	5.667141e+43	1.879315e+44
1.116857e+02	g.ZTF	8.670376e-05	7.685558e+14	8.450795e+43	7.783470e+42	5.960520e+43	1.976602e+44
1.116966e+02	g.ZTF	8.751408e-05	7.685558e+14	8.529775e+43	8.178318e+42	6.016244e+43	1.995043e+44
1.125105e+02	g.ZTF	8.303055e-05	7.685558e+14	8.092777e+43	8.521395e+42	5.709341e+43	1.890560e+44
1.125183e+02	g.ZTF	8.755439e-05	7.685558e+14	8.533704e+43	7.859832e+42	6.020423e+43	1.993541e+44
1.125333e+02	g.ZTF	8.185363e-05	7.685558e+14	7.978065e+43	1.125724e+43	5.628453e+43	1.863694e+44
1.133517e+02	g.ZTF	8.406166e-05	7.685558e+14	8.193276e+43	8.349437e+42	5.781752e+43	1.911449e+44
1.133575e+02	g.ZTF	8.468333e-05	7.685558e+14	8.253869e+43	7.693320e+42	5.824522e+43	1.925567e+44
1.141343e+02	g.ZTF	8.802336e-05	7.685558e+14	8.579413e+43	1.441368e+43	6.055816e+43	1.998837e+44
1.158363e+02	g.ZTF	7.483727e-05	7.685558e+14	7.294199e+43	1.200993e+43	5.150688e+43	1.695928e+44
1.166407e+02	g.ZTF	8.140254e-05	7.685558e+14	7.934098e+43	1.439592e+43	5.603820e+43	1.842546e+44
1.174974e+02	g.ZTF	7.897287e-05	7.685558e+14	7.697285e+43	1.462556e+43	5.438047e+43	1.785044e+44
1.199411e+02	g.ZTF	8.448857e-05	7.685558e+14	8.234886e+43	1.048193e+43	5.821671e+43	1.903322e+44
1.199585e+02	g.ZTF	8.984170e-05	7.685558e+14	8.756642e+43	9.187272e+42	6.190568e+43	2.023848e+44
1.199758e+02	g.ZTF	8.139504e-05	7.685558e+14	7.933368e+43	1.003968e+43	5.608585e+43	1.833511e+44
1.207688e+02	g.ZTF	8.365231e-05	7.685558e+14	8.153378e+43	8.310356e+42	5.765470e+43	1.882117e+44
1.207822e+02	g.ZTF	7.928626e-05	7.685558e+14	7.727830e+43	8.370292e+42	5.464568e+43	1.783860e+44
1.222716e+02	g.ZTF	8.724046e-05	7.685558e+14	8.503106e+43	7.831650e+42	6.015010e+43	1.959136e+44
1.231870e+02	g.ZTF	8.217088e-05	7.685558e+14	8.008987e+43	7.376550e+42	5.666486e+43	1.843621e+44
1.231907e+02	g.ZTF	8.207255e-05	7.685558e+14	7.999403e+43	7.367723e+42	5.659709e+43	1.841408e+44
1.273874e+02	g.ZTF	7.983585e-05	7.685558e+14	7.781397e+43	7.166932e+42	5.509906e+43	1.783941e+44
1.289768e+02	g.ZTF	7.971094e-05	7.685558e+14	7.769223e+43	7.155719e+42	5.503010e+43	1.778342e+44
1.289834e+02	g.ZTF	8.069339e-05	7.685558e+14	7.864979e+43	8.134915e+42	5.570844e+43	1.800246e+44
1.297962e+02	g.ZTF	8.208767e-05	7.685558e+14	8.000877e+43	9.374133e+42	5.667904e+43	1.830050e+44
1.298215e+02	g.ZTF	7.982849e-05	7.685558e+14	7.780681e+43	9.122664e+42	5.511931e+43	1.779657e+44
1.298253e+02	g.ZTF	7.959356e-05	7.685558e+14	7.757782e+43	7.145182e+42	5.495712e+43	1.774415e+44
1.330899e+02	g.ZTF	7.939588e-05	7.685558e+14	7.738514e+43	7.127435e+42	5.484619e+43	1.765878e+44
1.364355e+02	g.ZTF	7.793956e-05	7.685558e+14	7.596571e+43	6.996700e+42	5.386837e+43	1.728961e+44
1.364367e+02	g.ZTF	8.042627e-05	7.685558e+14	7.838944e+43	7.219935e+42	5.558708e+43	1.784125e+44
1.364447e+02	g.ZTF	7.771018e-05	7.685558e+14	7.574214e+43	7.117724e+42	5.370985e+43	1.723872e+44
1.364619e+02	g.ZTF	7.869696e-05	7.685558e+14	7.670392e+43	7.999210e+42	5.439188e+43	1.745758e+44
1.372286e+02	g.ZTF	8.048555e-05	7.685558e+14	7.844723e+43	7.225256e+42	5.562893e+43	1.785300e+44
1.372349e+02	g.ZTF	8.194415e-05	7.685558e+14	7.986888e+43	7.356196e+42	5.663706e+43	1.817653e+44
1.372536e+02	g.ZTF	8.479260e-05	7.685558e+14	8.264519e+43	8.555779e+42	5.860584e+43	1.880832e+44
1.380591e+02	g.ZTF	9.025639e-05	7.685558e+14	8.797061e+43	1.504079e+43	6.238532e+43	2.001533e+44
1.463406e+02	g.ZTF	7.417848e-05	7.685558e+14	7.229988e+43	8.197975e+42	5.135540e+43	1.631851e+44
1.496155e+02	g.ZTF	7.628479e-05	7.685558e+14	7.435284e+43	8.232161e+42	5.283940e+43	1.674176e+44
1.496258e+02	g.ZTF	7.572477e-05	7.685558e+14	7.380701e+43	7.678473e+42	5.245145e+43	1.661892e+44
1.520858e+02	g.ZTF	7.383766e-05	7.685558e+14	7.196769e+43	6.628470e+42	5.111185e+43	1.625540e+44
1.520965e+02	g.ZTF	7.378328e-05	7.685558e+14	7.191469e+43	6.623587e+42	5.107404e+43	1.624368e+44
1.521038e+02	g.ZTF	7.723923e-05	7.685558e+14	7.528312e+43	7.363035e+42	5.346620e+43	1.700471e+44
1.521297e+02	g.ZTF	7.895106e-05	7.685558e+14	7.695159e+43	9.156841e+42	5.465072e+43	1.738224e+44
1.528027e+02	g.ZTF	7.907477e-05	7.685558e+14	7.707217e+43	7.635264e+42	5.472887e+43	1.742122e+44
1.529347e+02	g.ZTF	7.467890e-05	7.685558e+14	7.278763e+43	6.703989e+42	5.168550e+43	1.645420e+44
1.536072e+02	g.ZTF	7.072907e-05	7.685558e+14	6.893783e+43	7.053494e+42	4.894556e+43	1.559373e+44
1.537535e+02	g.ZTF	7.624264e-05	7.685558e+14	7.431177e+43	6.872360e+42	5.275856e+43	1.681321e+44
1.537828e+02	g.ZTF	7.413750e-05	7.685558e+14	7.225994e+43	9.757861e+42	5.130136e+43	1.634974e+44
1.544996e+02	g.ZTF	7.578058e-05	7.685558e+14	7.386141e+43	7.904955e+42	5.242616e+43	1.673127e+44
1.545012e+02	g.ZTF	6.980362e-05	7.685558e+14	6.803581e+43	6.360325e+42	4.829118e+43	1.541168e+44
1.545093e+02	g.ZTF	7.406243e-05	7.685558e+14	7.218677e+43	7.080809e+42	5.123735e+43	1.635220e+44
1.552519e+02	g.ZTF	7.009353e-05	7.685558e+14	6.831838e+43	6.868673e+42	4.847921e+43	1.549551e+44
1.553932e+02	g.ZTF	7.124558e-05	7.685558e+14	6.944126e+43	6.582661e+42	4.927362e+43	1.575399e+44
1.554138e+02	g.ZTF	7.608831e-05	7.685558e+14	7.416134e+43	7.081260e+42	5.262249e+43	1.682541e+44
1.561407e+02	g.ZTF	7.737451e-05	7.685558e+14	7.541497e+43	7.814223e+42	5.349940e+43	1.712988e+44
1.561602e+02	g.ZTF	7.503743e-05	7.685558e+14	7.313707e+43	6.736174e+42	5.188313e+43	1.661300e+44
1.568506e+02	g.ZTF	7.636211e-05	7.685558e+14	7.442821e+43	8.211646e+42	5.278760e+43	1.692452e+44
1.568640e+02	g.ZTF	6.933587e-05	7.685558e+14	6.757991e+43	7.700068e+42	4.793030e+43	1.536757e+44
1.568647e+02	g.ZTF	7.694811e-05	7.685558e+14	7.499936e+43	7.478687e+42	5.319246e+43	1.705477e+44
1.568923e+02	g.ZTF	7.170640e-05	7.685558e+14	6.989041e+43	7.504037e+42	4.956857e+43	1.589367e+44
1.577706e+02	g.ZTF	7.610934e-05	7.685558e+14	7.418184e+43	6.832400e+42	5.260044e+43	1.688835e+44
1.578342e+02	g.ZTF	7.487174e-05	7.685558e+14	7.297559e+43	6.721300e+42	5.174454e+43	1.661466e+44
1.578561e+02	g.ZTF	7.061841e-05	7.685558e+14	6.882997e+43	8.047012e+42	4.880483e+43	1.567111e+44
1.586010e+02	g.ZTF	7.362036e-05	7.685558e+14	7.175589e+43	7.593698e+42	5.087213e+43	1.634909e+44
1.586294e+02	g.ZTF	7.017104e-05	7.685558e+14	6.839393e+43	6.815858e+42	4.848829e+43	1.558363e+44
1.586915e+02	g.ZTF	7.201748e-05	7.685558e+14	7.019361e+43	7.118043e+42	4.976343e+43	1.599490e+44
1.593353e+02	g.ZTF	7.804012e-05	7.685558e+14	7.606372e+43	8.021558e+42	5.391652e+43	1.734617e+44
1.593442e+02	g.ZTF	7.436318e-05	7.685558e+14	7.247990e+43	7.663641e+42	5.137607e+43	1.652907e+44
1.594458e+02	g.ZTF	7.213698e-05	7.685558e+14	7.031008e+43	7.019765e+42	4.983683e+43	1.603618e+44
1.594465e+02	g.ZTF	6.755818e-05	7.685558e+14	6.584724e+43	7.132152e+42	4.667349e+43	1.501832e+44
1.601919e+02	g.ZTF	7.816961e-05	7.685558e+14	7.618993e+43	8.785725e+42	5.399546e+43	1.739189e+44
1.603266e+02	g.ZTF	7.358646e-05	7.685558e+14	7.172286e+43	7.861044e+42	5.082812e+43	1.637468e+44
1.610776e+02	g.ZTF	7.456207e-05	7.685558e+14	7.267375e+43	1.070960e+43	5.149307e+43	1.660619e+44
1.619192e+02	g.ZTF	7.454833e-05	7.685558e+14	7.266037e+43	8.552717e+42	5.147554e+43	1.661615e+44
1.619202e+02	g.ZTF	7.001610e-05	7.685558e+14	6.824292e+43	9.333826e+42	4.834603e+43	1.560597e+44
1.619424e+02	g.ZTF	7.031985e-05	7.685558e+14	6.853897e+43	7.272199e+42	4.855560e+43	1.567395e+44
1.627262e+02	g.ZTF	7.974766e-05	7.685558e+14	7.772802e+43	1.028035e+43	5.505789e+43	1.778766e+44
1.627442e+02	g.ZTF	7.189157e-05	7.685558e+14	7.007088e+43	1.009369e+43	4.963385e+43	1.603566e+44
1.627618e+02	g.ZTF	7.746721e-05	7.685558e+14	7.550533e+43	1.077916e+43	5.348307e+43	1.727964e+44
1.635692e+02	g.ZTF	7.090518e-05	7.685558e+14	6.910947e+43	1.082724e+43	4.894384e+43	1.583028e+44
1.635937e+02	g.ZTF	9.136880e-05	7.685558e+14	8.905485e+43	1.089259e+43	6.306884e+43	2.039974e+44
1.642911e+02	g.ZTF	7.005481e-05	7.685558e+14	6.828064e+43	1.281045e+43	4.834642e+43	1.565743e+44
1.659093e+02	g.ZTF	7.428103e-05	7.685558e+14	7.239984e+43	1.242299e+43	5.124164e+43	1.663703e+44
1.659363e+02	g.ZTF	9.577186e-05	7.685558e+14	9.334640e+43	1.402256e+43	6.606660e+43	2.145069e+44
1.668522e+02	g.ZTF	6.825240e-05	7.685558e+14	6.652388e+43	9.846211e+42	4.707447e+43	1.530061e+44
1.676423e+02	g.ZTF	7.604627e-05	7.685558e+14	7.412037e+43	9.509647e+42	5.243809e+43	1.706744e+44
1.700615e+02	g.ZTF	7.351872e-05	7.685558e+14	7.165683e+43	7.490816e+42	5.066018e+43	1.655828e+44
1.700708e+02	g.ZTF	7.039761e-05	7.685558e+14	6.861477e+43	7.210725e+42	4.850932e+43	1.585561e+44
1.700869e+02	g.ZTF	6.871285e-05	7.685558e+14	6.697267e+43	7.741355e+42	4.734810e+43	1.547663e+44
1.700876e+02	g.ZTF	6.958537e-05	7.685558e+14	6.782309e+43	6.977606e+42	4.794932e+43	1.567318e+44
1.708955e+02	g.ZTF	7.022277e-05	7.685558e+14	6.844435e+43	7.772779e+42	4.837516e+43	1.583907e+44
1.725086e+02	g.ZTF	6.861166e-05	7.685558e+14	6.687404e+43	9.257469e+42	4.724278e+43	1.551350e+44
1.726475e+02	g.ZTF	6.806407e-05	7.685558e+14	6.634032e+43	6.598983e+42	4.686370e+43	1.539312e+44
1.742038e+02	g.ZTF	6.568677e-05	7.685558e+14	6.402323e+43	7.323773e+42	4.520378e+43	1.489456e+44
1.766624e+02	g.ZTF	6.389074e-05	7.685558e+14	6.227268e+43	6.584384e+42	4.392515e+43	1.456022e+44
1.766677e+02	g.ZTF	6.199518e-05	7.685558e+14	6.042513e+43	5.565360e+42	4.262188e+43	1.412835e+44
1.774931e+02	g.ZTF	6.639845e-05	7.685558e+14	6.471688e+43	7.194499e+42	4.563824e+43	1.515062e+44
1.774942e+02	g.ZTF	6.767027e-05	7.685558e+14	6.595650e+43	7.872964e+42	4.651240e+43	1.544084e+44
1.775130e+02	g.ZTF	6.772639e-05	7.685558e+14	6.601119e+43	7.162070e+42	4.655078e+43	1.545398e+44
1.784056e+02	g.ZTF	6.229281e-05	7.685558e+14	6.071522e+43	7.638779e+42	4.280750e+43	1.422898e+44
1.784229e+02	g.ZTF	6.057284e-05	7.685558e+14	5.903881e+43	6.372955e+42	4.162539e+43	1.383636e+44
1.808501e+02	g.ZTF	6.045023e-05	7.685558e+14	5.891930e+43	6.549988e+42	4.150245e+43	1.387578e+44
1.816764e+02	g.ZTF	6.500069e-05	7.685558e+14	6.335452e+43	6.797969e+42	4.460205e+43	1.496354e+44
1.825277e+02	g.ZTF	5.869457e-05	7.685558e+14	5.720811e+43	7.044735e+42	4.025249e+43	1.355169e+44
1.833461e+02	g.ZTF	6.311868e-05	7.685558e+14	6.152018e+43	6.958115e+42	4.326601e+43	1.460982e+44
1.841785e+02	g.ZTF	6.088607e-05	7.685558e+14	5.934411e+43	8.023786e+42	4.171632e+43	1.412780e+44
1.842083e+02	g.ZTF	6.267263e-05	7.685558e+14	6.108542e+43	7.027093e+42	4.293968e+43	1.454363e+44
1.850052e+02	g.ZTF	5.711076e-05	7.685558e+14	5.566441e+43	7.880017e+42	3.910827e+43	1.329056e+44
1.850125e+02	g.ZTF	5.806012e-05	7.685558e+14	5.658973e+43	9.246277e+42	3.975817e+43	1.351186e+44
1.858189e+02	g.ZTF	6.404392e-05	7.685558e+14	6.242199e+43	9.566798e+42	4.383374e+43	1.494459e+44
1.882772e+02	g.ZTF	5.394584e-05	7.685558e+14	5.257964e+43	9.370747e+42	3.685110e+43	1.272051e+44
1.890384e+02	g.ZTF	4.911317e-05	7.685558e+14	4.786936e+43	1.166162e+43	3.353453e+43	1.160991e+44
1.898432e+02	g.ZTF	5.472149e-05	7.685558e+14	5.333565e+43	9.510396e+42	3.734586e+43	1.297000e+44
1.898513e+02	g.ZTF	7.270394e-05	7.685558e+14	7.086268e+43	1.144782e+43	4.961812e+43	1.723265e+44
1.898796e+02	g.ZTF	6.802021e-05	7.685558e+14	6.629757e+43	1.229795e+43	4.642079e+43	1.612408e+44
1.906697e+02	g.ZTF	5.136153e-05	7.685558e+14	5.006078e+43	8.921836e+42	3.503428e+43	1.220909e+44
1.906775e+02	g.ZTF	5.941799e-05	7.685558e+14	5.791320e+43	7.542280e+42	4.052948e+43	1.412458e+44
1.907037e+02	g.ZTF	5.855958e-05	7.685558e+14	5.707653e+43	8.258657e+42	3.994327e+43	1.392183e+44
1.914970e+02	g.ZTF	5.782531e-05	7.685558e+14	5.636086e+43	6.249996e+42	3.942155e+43	1.378761e+44
1.915093e+02	g.ZTF	5.078763e-05	7.685558e+14	4.950141e+43	7.372305e+42	3.462337e+43	1.211026e+44
1.923258e+02	g.ZTF	5.620280e-05	7.685558e+14	5.477944e+43	5.872814e+42	3.828963e+43	1.345103e+44
1.923555e+02	g.ZTF	6.035009e-05	7.685558e+14	5.882170e+43	7.232601e+42	4.111409e+43	1.444555e+44
1.923564e+02	g.ZTF	5.637388e-05	7.685558e+14	5.494619e+43	8.810733e+42	3.840523e+43	1.349384e+44
1.931331e+02	g.ZTF	5.592911e-05	7.685558e+14	5.451269e+43	7.104438e+42	3.808170e+43	1.342776e+44
1.939856e+02	g.ZTF	5.330868e-05	7.685558e+14	5.195862e+43	5.666110e+42	3.627636e+43	1.284048e+44
1.940537e+02	g.ZTF	6.292713e-05	7.685558e+14	6.133348e+43	6.750581e+42	4.281970e+43	1.516123e+44
1.957168e+02	g.ZTF	6.047807e-05	7.685558e+14	5.894644e+43	5.982943e+42	4.110845e+43	1.466106e+44
1.973463e+02	g.ZTF	5.841413e-05	7.685558e+14	5.693477e+43	6.208761e+42	3.965912e+43	1.425548e+44
1.981288e+02	g.ZTF	5.712128e-05	7.685558e+14	5.567466e+43	6.722580e+42	3.876071e+43	1.398267e+44
1.981984e+02	g.ZTF	4.910412e-05	7.685558e+14	4.786054e+43	5.779043e+42	3.331895e+43	1.202340e+44
1.989256e+02	g.ZTF	5.362878e-05	7.685558e+14	5.227061e+43	6.706322e+42	3.637055e+43	1.316997e+44
1.989501e+02	g.ZTF	5.214323e-05	7.685558e+14	5.082268e+43	6.328634e+42	3.536244e+43	1.280645e+44
1.997892e+02	g.ZTF	5.321057e-05	7.685558e+14	5.186299e+43	6.749559e+42	3.606552e+43	1.311223e+44
1.998053e+02	g.ZTF	5.227788e-05	7.685558e+14	5.095392e+43	6.349669e+42	3.543298e+43	1.288319e+44
1.998190e+02	g.ZTF	5.704242e-05	7.685558e+14	5.559780e+43	6.580159e+42	3.866195e+43	1.405808e+44
2.006051e+02	g.ZTF	5.407518e-05	7.685558e+14	5.270570e+43	6.640784e+42	3.663056e+43	1.336976e+44
2.022913e+02	g.ZTF	5.216725e-05	7.685558e+14	5.084609e+43	5.970950e+42	3.528881e+43	1.300408e+44
2.023432e+02	g.ZTF	5.691123e-05	7.685558e+14	5.546993e+43	8.950914e+42	3.849629e+43	1.419015e+44
2.030604e+02	g.ZTF	4.953566e-05	7.685558e+14	4.828115e+43	6.221154e+42	3.349043e+43	1.238785e+44
2.038867e+02	g.ZTF	7.911119e-05	7.685558e+14	7.710767e+43	2.485658e+43	5.345376e+43	1.985519e+44
2.046917e+02	g.ZTF	5.720025e-05	7.685558e+14	5.575163e+43	9.427704e+42	3.862610e+43	1.440686e+44
2.047086e+02	g.ZTF	5.351037e-05	7.685558e+14	5.215520e+43	6.869250e+42	3.613397e+43	1.347844e+44
2.055908e+02	g.ZTF	4.872120e-05	7.685558e+14	4.748731e+43	6.337554e+42	3.288030e+43	1.231623e+44
2.080068e+02	g.ZTF	5.073153e-05	7.685558e+14	4.944673e+43	6.166403e+42	3.418423e+43	1.294455e+44
2.097038e+02	g.ZTF	5.426976e-05	7.685558e+14	5.289536e+43	9.110346e+42	3.652656e+43	1.394449e+44
2.113649e+02	g.ZTF	5.241770e-05	7.685558e+14	5.109020e+43	1.110517e+43	3.527170e+43	1.348812e+44
2.120974e+02	g.ZTF	4.237580e-05	7.685558e+14	4.130262e+43	1.026730e+43	2.851631e+43	1.089999e+44
2.121149e+02	g.ZTF	5.646222e-05	7.685558e+14	5.503229e+43	9.007011e+42	3.799566e+43	1.452319e+44
2.121156e+02	g.ZTF	5.068016e-05	7.685558e+14	4.939666e+43	8.403112e+42	3.410468e+43	1.303593e+44
2.122575e+02	g.ZTF	5.138519e-05	7.685558e+14	5.008384e+43	1.476125e+43	3.457955e+43	1.321627e+44
2.137571e+02	g.ZTF	5.232605e-05	7.685558e+14	5.100087e+43	1.011340e+43	3.521754e+43	1.344691e+44
2.145701e+02	g.ZTF	5.233569e-05	7.685558e+14	5.101027e+43	8.212487e+42	3.522555e+43	1.344583e+44
2.153946e+02	g.ZTF	5.158910e-05	7.685558e+14	5.028258e+43	6.946796e+42	3.472291e+43	1.325432e+44
2.154134e+02	g.ZTF	4.324321e-05	7.685558e+14	4.214806e+43	7.096259e+42	2.910558e+43	1.111006e+44
2.154277e+02	g.ZTF	4.498191e-05	7.685558e+14	4.384273e+43	8.899894e+42	3.027590e+43	1.155664e+44
2.170462e+02	g.ZTF	4.452029e-05	7.685558e+14	4.339279e+43	6.038898e+42	2.996783e+43	1.143188e+44
2.178781e+02	g.ZTF	4.559088e-05	7.685558e+14	4.443627e+43	6.953551e+42	3.068953e+43	1.170431e+44
2.179480e+02	g.ZTF	5.076425e-05	7.685558e+14	4.947862e+43	7.856526e+42	3.417225e+43	1.303182e+44
2.187070e+02	g.ZTF	4.588576e-05	7.685558e+14	4.472369e+43	6.627799e+42	3.089172e+43	1.177140e+44
2.187208e+02	g.ZTF	4.503995e-05	7.685558e+14	4.389930e+43	5.899138e+42	3.032238e+43	1.155422e+44
2.203451e+02	g.ZTF	4.856439e-05	7.685558e+14	4.733448e+43	5.863751e+42	3.269720e+43	1.245356e+44
2.203649e+02	g.ZTF	5.035446e-05	7.685558e+14	4.907921e+43	6.201937e+42	3.390236e+43	1.291272e+44
2.203664e+02	g.ZTF	4.150667e-05	7.685558e+14	4.045550e+43	5.790343e+42	2.794537e+43	1.064384e+44
2.204408e+02	g.ZTF	4.728876e-05	7.685558e+14	4.609115e+43	5.798878e+42	3.183820e+43	1.212680e+44
2.219934e+02	g.ZTF	5.410507e-05	7.685558e+14	5.273483e+43	7.460441e+42	3.643068e+43	1.386721e+44
2.220165e+02	g.ZTF	4.510638e-05	7.685558e+14	4.396404e+43	6.600257e+42	3.037166e+43	1.156062e+44
2.220895e+02	g.ZTF	4.937623e-05	7.685558e+14	4.812576e+43	7.331431e+42	3.324701e+43	1.265426e+44
2.244829e+02	g.ZTF	4.919013e-05	7.685558e+14	4.794437e+43	6.495700e+42	3.312565e+43	1.259737e+44
2.244885e+02	g.ZTF	4.791130e-05	7.685558e+14	4.669793e+43	7.126820e+42	3.226446e+43	1.226987e+44
2.244983e+02	g.ZTF	4.301678e-05	7.685558e+14	4.192737e+43	6.279048e+42	2.896839e+43	1.101641e+44
2.245641e+02	g.ZTF	4.646842e-05	7.685558e+14	4.529159e+43	6.766189e+42	3.129278e+43	1.190039e+44
2.261503e+02	g.ZTF	5.125756e-05	7.685558e+14	4.995944e+43	7.007985e+42	3.451542e+43	1.313260e+44
2.261561e+02	g.ZTF	5.122452e-05	7.685558e+14	4.992724e+43	8.773879e+42	3.449316e+43	1.312418e+44
2.269454e+02	g.ZTF	4.789806e-05	7.685558e+14	4.668502e+43	6.114386e+42	3.225115e+43	1.227671e+44
2.277715e+02	g.ZTF	4.637436e-05	7.685558e+14	4.519991e+43	6.448589e+42	3.122256e+43	1.189231e+44
2.277994e+02	g.ZTF	4.670872e-05	7.685558e+14	4.552580e+43	5.589377e+42	3.144756e+43	1.197832e+44
2.318781e+02	g.ZTF	5.116323e-05	7.685558e+14	4.986750e+43	8.506174e+42	3.444256e+43	1.313021e+44
2.319080e+02	g.ZTF	4.760340e-05	7.685558e+14	4.639782e+43	7.640834e+42	3.204607e+43	1.221674e+44
2.319258e+02	g.ZTF	4.361521e-05	7.685558e+14	4.251063e+43	6.331160e+42	2.936124e+43	1.119328e+44
2.327205e+02	g.ZTF	5.107377e-05	7.685558e+14	4.978031e+43	8.816832e+42	3.438082e+43	1.311080e+44
2.327362e+02	g.ZTF	4.611030e-05	7.685558e+14	4.494254e+43	9.752334e+42	3.103958e+43	1.183673e+44
2.327672e+02	g.ZTF	4.888301e-05	7.685558e+14	4.764503e+43	8.258723e+42	3.290599e+43	1.254865e+44
2.335591e+02	g.ZTF	4.935350e-05	7.685558e+14	4.810360e+43	7.912883e+42	3.322183e+43	1.267147e+44
2.335929e+02	g.ZTF	4.318351e-05	7.685558e+14	4.208987e+43	8.827064e+42	2.906866e+43	1.108710e+44
2.335953e+02	g.ZTF	4.457773e-05	7.685558e+14	4.344878e+43	1.084483e+43	3.000717e+43	1.144504e+44
2.335961e+02	g.ZTF	4.537723e-05	7.685558e+14	4.422803e+43	1.028979e+43	3.054535e+43	1.165030e+44
2.343488e+02	g.ZTF	5.075022e-05	7.685558e+14	4.946495e+43	1.006396e+43	3.416470e+43	1.302382e+44
2.343550e+02	g.ZTF	4.360717e-05	7.685558e+14	4.250280e+43	7.856708e+42	2.935606e+43	1.119068e+44
2.360044e+02	g.ZTF	4.721913e-05	7.685558e+14	4.602328e+43	1.002924e+43	3.178637e+43	1.212048e+44
2.360060e+02	g.ZTF	4.197957e-05	7.685558e+14	4.091642e+43	9.183935e+42	2.825928e+43	1.077555e+44
2.360340e+02	g.ZTF	4.992498e-05	7.685558e+14	4.866061e+43	1.018715e+43	3.360794e+43	1.281487e+44
2.368227e+02	g.ZTF	5.500446e-05	7.685558e+14	5.361145e+43	1.316417e+43	3.702903e+43	1.411461e+44
2.368333e+02	g.ZTF	4.546508e-05	7.685558e+14	4.431366e+43	1.047705e+43	3.060713e+43	1.166669e+44
2.376479e+02	g.ZTF	3.652228e-05	7.685558e+14	3.559734e+43	1.055065e+43	2.458900e+43	9.366834e+43
2.384741e+02	g.ZTF	5.134261e-05	7.685558e+14	5.004234e+43	1.231543e+43	3.457387e+43	1.315164e+44
2.384748e+02	g.ZTF	5.056359e-05	7.685558e+14	4.928305e+43	1.064428e+43	3.404929e+43	1.295208e+44
2.392989e+02	g.ZTF	4.151432e-05	7.685558e+14	4.046295e+43	7.494546e+42	2.795812e+43	1.062810e+44
2.409483e+02	g.ZTF	4.054693e-05	7.685558e+14	3.952006e+43	9.583941e+42	2.731759e+43	1.035505e+44
2.409635e+02	g.ZTF	4.201438e-05	7.685558e+14	4.095035e+43	9.964742e+42	2.830636e+43	1.072957e+44
2.409661e+02	g.ZTF	5.167946e-05	7.685558e+14	5.037065e+43	6.935766e+42	3.481804e+43	1.319777e+44
2.417843e+02	g.ZTF	4.775270e-05	7.685558e+14	4.654334e+43	8.745073e+42	3.218009e+43	1.217741e+44
2.426056e+02	g.ZTF	4.665282e-05	7.685558e+14	4.547132e+43	5.854913e+42	3.144823e+43	1.187550e+44
2.442644e+02	g.ZTF	4.145701e-05	7.685558e+14	4.040709e+43	7.398602e+42	2.797430e+43	1.048810e+44
2.467382e+02	g.ZTF	4.324719e-05	7.685558e+14	4.215194e+43	8.451848e+42	2.922220e+43	1.085192e+44
2.533417e+02	g.ZTF	4.147228e-05	7.685558e+14	4.042198e+43	8.373031e+42	2.806761e+43	1.030892e+44
2.583383e+02	g.ZTF	4.925813e-05	7.685558e+14	4.801065e+43	1.084703e+43	3.339957e+43	1.211097e+44
2.640436e+02	g.ZTF	5.210962e-05	7.685558e+14	5.078993e+43	1.382327e+43	3.540690e+43	1.265939e+44
2.698253e+02	g.ZTF	4.185602e-05	7.685558e+14	4.079600e+43	6.233610e+42	2.847389e+43	1.009980e+44
2.722923e+02	g.ZTF	3.746260e-05	7.685558e+14	3.651385e+43	1.226168e+43	2.547034e+43	9.069384e+43
2.755957e+02	g.ZTF	4.873915e-05	7.685558e+14	4.750481e+43	9.323881e+42	3.315436e+43	1.176469e+44
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354553e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.530281e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.354479e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.741208e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.353051e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.069971e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.351170e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.416581e+43	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.278035e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	9.651106e+42	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.276393e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.142861e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.275593e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.199135e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.191443e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.295286e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.189792e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.409753e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.187482e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.807486e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113794e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.201617e+43	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.113018e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	7.358046e+42	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.105461e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	2.240869e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.102829e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.784515e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.023934e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.159419e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.022375e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.346993e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-5.021385e+01	r.ZTF	0.000000e+00	5.720573e+14	0.000000e+00	1.785154e+43	0.000000e+00	0.000000e+00
-4.202045e+01	r.ZTF	4.464481e-05	5.720573e+14	3.076984e+43	4.854654e+42	3.510280e+43	6.600153e+43
-4.199198e+01	r.ZTF	5.209199e-05	5.720573e+14	3.590254e+43	6.643253e+42	4.095828e+43	7.701122e+43
-2.227705e+01	r.ZTF	1.041384e-04	5.720573e+14	7.177368e+43	8.844983e+42	8.320164e+43	1.774193e+44
-1.646459e+01	r.ZTF	1.431433e-04	5.720573e+14	9.865639e+43	1.595605e+43	1.154587e+44	2.696379e+44
2.512684e+01	r.ZTF	1.350986e-04	5.720573e+14	9.311190e+43	1.370553e+43	1.101265e+44	2.893301e+44
4.987947e+01	r.ZTF	1.045709e-04	5.720573e+14	7.207177e+43	7.341689e+42	8.638550e+43	2.716449e+44
6.223987e+01	r.ZTF	9.209816e-05	5.720573e+14	6.347536e+43	6.237999e+42	7.663529e+43	2.704866e+44
7.377411e+01	r.ZTF	6.824816e-05	5.720573e+14	4.703761e+43	8.686309e+42	5.674797e+43	1.978385e+44
7.379168e+01	r.ZTF	5.917946e-05	5.720573e+14	4.078732e+43	7.017425e+42	4.920737e+43	1.715490e+44
7.380942e+01	r.ZTF	7.060752e-05	5.720573e+14	4.866371e+43	9.811302e+42	5.870972e+43	2.046754e+44
7.459548e+01	r.ZTF	6.346452e-05	5.720573e+14	4.374065e+43	8.786513e+42	5.276899e+43	1.838848e+44
7.461546e+01	r.ZTF	7.393515e-05	5.720573e+14	5.095716e+43	7.254007e+42	6.147494e+43	2.142171e+44
7.956586e+01	r.ZTF	7.841714e-05	5.720573e+14	5.404621e+43	5.092330e+42	6.519682e+43	2.269097e+44
8.862485e+01	r.ZTF	7.619579e-05	5.720573e+14	5.251522e+43	4.836831e+42	6.332458e+43	2.189295e+44
9.099294e+01	r.ZTF	8.734760e-05	5.720573e+14	6.020121e+43	9.985793e+42	7.257716e+43	2.500370e+44
9.101351e+01	r.ZTF	7.661803e-05	5.720573e+14	5.280624e+43	9.730721e+42	6.366183e+43	2.193156e+44
9.103865e+01	r.ZTF	8.084459e-05	5.720573e+14	5.571924e+43	9.087112e+42	6.717352e+43	2.314043e+44
9.685925e+01	r.ZTF	6.868960e-05	5.720573e+14	4.734185e+43	1.090086e+43	5.704089e+43	1.946355e+44
9.687543e+01	r.ZTF	6.497869e-05	5.720573e+14	4.478424e+43	8.781659e+42	5.395924e+43	1.841170e+44
1.001163e+02	r.ZTF	7.151728e-05	5.720573e+14	4.929072e+43	5.143643e+42	5.937055e+43	2.015589e+44
1.001306e+02	r.ZTF	7.686541e-05	5.720573e+14	5.297674e+43	5.577669e+42	6.381026e+43	2.166268e+44
1.001480e+02	r.ZTF	7.321684e-05	5.720573e+14	5.046209e+43	6.074583e+42	6.078128e+43	2.063384e+44
1.001487e+02	r.ZTF	7.212585e-05	5.720573e+14	4.971017e+43	6.121422e+42	5.987559e+43	2.032636e+44
1.009409e+02	r.ZTF	7.120836e-05	5.720573e+14	4.907781e+43	6.314902e+42	5.910881e+43	2.003784e+44
1.009482e+02	r.ZTF	6.765361e-05	5.720573e+14	4.662783e+43	6.690959e+42	5.615803e+43	1.903726e+44
1.010005e+02	r.ZTF	7.646998e-05	5.720573e+14	5.270420e+43	8.000655e+42	6.347594e+43	2.151584e+44
1.017589e+02	r.ZTF	7.750522e-05	5.720573e+14	5.341770e+43	6.537829e+42	6.432859e+43	2.176814e+44
1.017741e+02	r.ZTF	8.026588e-05	5.720573e+14	5.532039e+43	6.817372e+42	6.661975e+43	2.254256e+44
1.017898e+02	r.ZTF	7.271282e-05	5.720573e+14	5.011471e+43	1.078697e+43	6.035065e+43	2.042042e+44
1.025803e+02	r.ZTF	7.583173e-05	5.720573e+14	5.226431e+43	5.705992e+42	6.293135e+43	2.125010e+44
1.025978e+02	r.ZTF	7.525424e-05	5.720573e+14	5.186629e+43	5.527061e+42	6.245192e+43	2.108725e+44
1.026082e+02	r.ZTF	6.483522e-05	5.720573e+14	4.468535e+43	4.947039e+42	5.380530e+43	1.816718e+44
1.026246e+02	r.ZTF	7.699295e-05	5.720573e+14	5.306464e+43	1.241408e+43	6.389457e+43	2.157286e+44
1.067423e+02	r.ZTF	7.673102e-05	5.720573e+14	5.288411e+43	7.262373e+42	6.363465e+43	2.125539e+44
1.067607e+02	r.ZTF	6.426448e-05	5.720573e+14	4.429199e+43	6.370581e+42	5.329580e+43	1.780155e+44
1.067786e+02	r.ZTF	6.670079e-05	5.720573e+14	4.597113e+43	5.898098e+42	5.531621e+43	1.847596e+44
1.075162e+02	r.ZTF	7.028958e-05	5.720573e+14	4.844458e+43	6.960581e+42	5.828867e+43	1.944855e+44
1.075616e+02	r.ZTF	6.364012e-05	5.720573e+14	4.386167e+43	6.241506e+42	5.277422e+43	1.760708e+44
1.083423e+02	r.ZTF	7.609059e-05	5.720573e+14	5.244272e+43	1.213334e+43	6.309306e+43	2.101867e+44
1.083591e+02	r.ZTF	7.439281e-05	5.720573e+14	5.127258e+43	5.137949e+42	6.168516e+43	2.054899e+44
1.083801e+02	r.ZTF	6.672537e-05	5.720573e+14	4.598807e+43	4.681673e+42	5.532732e+43	1.843029e+44
1.099788e+02	r.ZTF	7.101187e-05	5.720573e+14	4.894239e+43	6.494557e+42	5.887438e+43	1.957357e+44
1.099895e+02	r.ZTF	7.060102e-05	5.720573e+14	4.865923e+43	4.807140e+42	5.853372e+43	1.946016e+44
1.108178e+02	r.ZTF	7.535828e-05	5.720573e+14	5.193800e+43	4.783666e+42	6.247380e+43	2.074862e+44
1.108354e+02	r.ZTF	6.672537e-05	5.720573e+14	4.598807e+43	4.235658e+42	5.531680e+43	1.837110e+44
1.116166e+02	r.ZTF	7.337210e-05	5.720573e+14	5.056910e+43	5.686307e+42	6.082189e+43	2.017191e+44
1.116350e+02	r.ZTF	7.160296e-05	5.720573e+14	4.934978e+43	7.108822e+42	5.935523e+43	1.968486e+44
1.117137e+02	r.ZTF	6.501461e-05	5.720573e+14	4.480900e+43	6.521829e+42	5.389336e+43	1.787102e+44
1.117145e+02	r.ZTF	7.158318e-05	5.720573e+14	4.933614e+43	4.562203e+42	5.933832e+43	1.967653e+44
1.124744e+02	r.ZTF	6.905116e-05	5.720573e+14	4.759104e+43	8.082799e+42	5.723461e+43	1.895367e+44
1.124838e+02	r.ZTF	6.056908e-05	5.720573e+14	4.174507e+43	1.214977e+43	5.020399e+43	1.662513e+44
1.132992e+02	r.ZTF	6.592513e-05	5.720573e+14	4.543654e+43	5.875543e+42	5.463806e+43	1.806518e+44
1.133176e+02	r.ZTF	7.310229e-05	5.720573e+14	5.038314e+43	5.851525e+42	6.058629e+43	2.003115e+44
1.157931e+02	r.ZTF	7.917188e-05	5.720573e+14	5.456639e+43	8.414714e+42	6.559986e+43	2.160108e+44
1.157938e+02	r.ZTF	7.045811e-05	5.720573e+14	4.856073e+43	7.585723e+42	5.837984e+43	1.922361e+44
1.158013e+02	r.ZTF	8.009603e-05	5.720573e+14	5.520332e+43	7.423244e+42	6.636553e+43	2.185291e+44
1.158181e+02	r.ZTF	5.999720e-05	5.720573e+14	4.135092e+43	7.232457e+42	4.971207e+43	1.636879e+44
1.173957e+02	r.ZTF	7.952267e-05	5.720573e+14	5.480816e+43	8.344374e+42	6.587797e+43	2.162775e+44
1.174160e+02	r.ZTF	6.902572e-05	5.720573e+14	4.757351e+43	7.677890e+42	5.718198e+43	1.877217e+44
1.174335e+02	r.ZTF	7.370399e-05	5.720573e+14	5.079784e+43	9.221626e+42	6.105743e+43	2.004394e+44
1.198318e+02	r.ZTF	7.474308e-05	5.720573e+14	5.151399e+43	6.310811e+42	6.190303e+43	2.024349e+44
1.199008e+02	r.ZTF	7.362935e-05	5.720573e+14	5.074640e+43	8.499609e+42	6.098001e+43	1.993849e+44
1.199026e+02	r.ZTF	6.302182e-05	5.720573e+14	4.343554e+43	6.488750e+42	5.219482e+43	1.706595e+44
1.199050e+02	r.ZTF	6.805985e-05	5.720573e+14	4.690782e+43	5.391821e+42	5.636730e+43	1.843011e+44
1.207028e+02	r.ZTF	6.281321e-05	5.720573e+14	4.329176e+43	7.707127e+42	5.201700e+43	1.698211e+44
1.207171e+02	r.ZTF	6.247855e-05	5.720573e+14	4.306111e+43	5.750808e+42	5.173981e+43	1.689132e+44
1.207372e+02	r.ZTF	7.052953e-05	5.720573e+14	4.860995e+43	5.466680e+42	5.840690e+43	1.906745e+44
1.215037e+02	r.ZTF	7.131337e-05	5.720573e+14	4.915019e+43	6.410090e+42	5.905236e+43	1.925951e+44
1.224428e+02	r.ZTF	6.347621e-05	5.720573e+14	4.374871e+43	4.029405e+42	5.255722e+43	1.711358e+44
1.232480e+02	r.ZTF	7.001821e-05	5.720573e+14	4.825754e+43	6.338564e+42	5.797062e+43	1.885979e+44
1.273006e+02	r.ZTF	7.608359e-05	5.720573e+14	5.243789e+43	6.960286e+42	6.297344e+43	2.039205e+44
1.273179e+02	r.ZTF	6.230042e-05	5.720573e+14	4.293834e+43	4.409961e+42	5.156518e+43	1.669731e+44
1.273187e+02	r.ZTF	6.765984e-05	5.720573e+14	4.663212e+43	5.360132e+42	5.600109e+43	1.813368e+44
1.273379e+02	r.ZTF	6.944660e-05	5.720573e+14	4.786358e+43	5.489074e+42	5.747984e+43	1.861187e+44
1.289267e+02	r.ZTF	6.778459e-05	5.720573e+14	4.671810e+43	4.737489e+42	5.609729e+43	1.812951e+44
1.289352e+02	r.ZTF	6.152491e-05	5.720573e+14	4.240384e+43	4.495274e+42	5.091685e+43	1.645511e+44
1.289491e+02	r.ZTF	6.263412e-05	5.720573e+14	4.316833e+43	5.166548e+42	5.183475e+43	1.675144e+44
1.297438e+02	r.ZTF	6.922946e-05	5.720573e+14	4.771393e+43	6.581376e+42	5.728972e+43	1.849837e+44
1.297591e+02	r.ZTF	7.051004e-05	5.720573e+14	4.859652e+43	7.850738e+42	5.834940e+43	1.884032e+44
1.297771e+02	r.ZTF	6.879723e-05	5.720573e+14	4.741603e+43	6.594439e+42	5.693195e+43	1.838241e+44
1.331105e+02	r.ZTF	6.215713e-05	5.720573e+14	4.283958e+43	5.473119e+42	5.142749e+43	1.655763e+44
1.331113e+02	r.ZTF	6.266874e-05	5.720573e+14	4.319219e+43	5.029691e+42	5.185078e+43	1.669390e+44
1.331392e+02	r.ZTF	6.765984e-05	5.720573e+14	4.663212e+43	4.294977e+42	5.598018e+43	1.802277e+44
1.331432e+02	r.ZTF	6.562827e-05	5.720573e+14	4.523194e+43	5.172525e+42	5.429929e+43	1.748152e+44
1.363879e+02	r.ZTF	6.253613e-05	5.720573e+14	4.310079e+43	5.951656e+42	5.173067e+43	1.660394e+44
1.364221e+02	r.ZTF	6.562827e-05	5.720573e+14	4.523194e+43	4.720804e+42	5.428844e+43	1.742447e+44
1.371508e+02	r.ZTF	6.841179e-05	5.720573e+14	4.715038e+43	5.094347e+42	5.659068e+43	1.816182e+44
1.371665e+02	r.ZTF	5.624591e-05	5.720573e+14	3.876548e+43	4.916451e+42	4.652698e+43	1.493202e+44
1.379904e+02	r.ZTF	5.999720e-05	5.720573e+14	4.135092e+43	8.691136e+42	4.962917e+43	1.592319e+44
1.380079e+02	r.ZTF	6.444229e-05	5.720573e+14	4.441454e+43	5.882471e+42	5.330609e+43	1.710278e+44
1.388243e+02	r.ZTF	7.353447e-05	5.720573e+14	5.068100e+43	1.464318e+43	6.082520e+43	1.950610e+44
1.454630e+02	r.ZTF	6.534479e-05	5.720573e+14	4.503656e+43	5.301170e+42	5.402022e+43	1.717414e+44
1.462603e+02	r.ZTF	6.068075e-05	5.720573e+14	4.182204e+43	5.328059e+42	5.016293e+43	1.594035e+44
1.462611e+02	r.ZTF	6.462655e-05	5.720573e+14	4.454154e+43	6.493691e+42	5.342480e+43	1.697687e+44
1.462884e+02	r.ZTF	5.884790e-05	5.720573e+14	4.055881e+43	5.238662e+42	4.864771e+43	1.545860e+44
1.494900e+02	r.ZTF	5.819571e-05	5.720573e+14	4.010931e+43	4.968705e+42	4.809913e+43	1.523894e+44
1.495101e+02	r.ZTF	5.796569e-05	5.720573e+14	3.995077e+43	5.309666e+42	4.790904e+43	1.517886e+44
1.495325e+02	r.ZTF	6.512249e-05	5.720573e+14	4.488334e+43	5.336256e+42	5.382423e+43	1.705313e+44
1.495333e+02	r.ZTF	5.641193e-05	5.720573e+14	3.887991e+43	4.755530e+42	4.662489e+43	1.477217e+44
1.519714e+02	r.ZTF	5.736553e-05	5.720573e+14	3.953714e+43	4.632941e+42	4.742430e+43	1.507956e+44
1.520524e+02	r.ZTF	5.993092e-05	5.720573e+14	4.130525e+43	4.236110e+42	4.954559e+43	1.575634e+44
1.528279e+02	r.ZTF	5.673499e-05	5.720573e+14	3.910256e+43	4.837290e+42	4.690647e+43	1.493151e+44
1.536454e+02	r.ZTF	6.062489e-05	5.720573e+14	4.178354e+43	4.907141e+42	5.012552e+43	1.597082e+44
1.536503e+02	r.ZTF	5.724413e-05	5.720573e+14	3.945347e+43	4.706605e+42	4.733029e+43	1.508035e+44
1.536761e+02	r.ZTF	5.871796e-05	5.720573e+14	4.046925e+43	4.707912e+42	4.854903e+43	1.546943e+44
1.544334e+02	r.ZTF	5.811001e-05	5.720573e+14	4.005025e+43	4.706863e+42	4.805093e+43	1.533288e+44
1.544484e+02	r.ZTF	5.536700e-05	5.720573e+14	3.815972e+43	5.697232e+42	4.578284e+43	1.460959e+44
1.544493e+02	r.ZTF	5.148147e-05	5.720573e+14	3.548176e+43	5.996764e+42	4.256991e+43	1.358435e+44
1.544662e+02	r.ZTF	5.938147e-05	5.720573e+14	4.092656e+43	4.451750e+42	4.910251e+43	1.566949e+44
1.552786e+02	r.ZTF	5.838361e-05	5.720573e+14	4.023882e+43	4.991567e+42	4.828265e+43	1.543353e+44
1.552854e+02	r.ZTF	5.586386e-05	5.720573e+14	3.850217e+43	4.131620e+42	4.619889e+43	1.476766e+44
1.553123e+02	r.ZTF	6.814139e-05	5.720573e+14	4.696401e+43	5.234429e+42	5.635249e+43	1.801429e+44
1.560700e+02	r.ZTF	6.376333e-05	5.720573e+14	4.394659e+43	4.814616e+42	5.273696e+43	1.688344e+44
1.560762e+02	r.ZTF	5.621484e-05	5.720573e+14	3.874407e+43	5.267048e+42	4.649384e+43	1.488492e+44
1.560959e+02	r.ZTF	5.903791e-05	5.720573e+14	4.068977e+43	5.319587e+42	4.882886e+43	1.563307e+44
1.569324e+02	r.ZTF	6.179751e-05	5.720573e+14	4.259172e+43	4.434067e+42	5.111650e+43	1.639121e+44
1.569607e+02	r.ZTF	5.543844e-05	5.720573e+14	3.820896e+43	4.895384e+42	4.585668e+43	1.470534e+44
1.569614e+02	r.ZTF	5.676112e-05	5.720573e+14	3.912057e+43	4.453370e+42	4.695076e+43	1.505621e+44
1.570242e+02	r.ZTF	5.176676e-05	5.720573e+14	3.567839e+43	4.446982e+42	4.281993e+43	1.373312e+44
1.577150e+02	r.ZTF	5.452190e-05	5.720573e+14	3.757727e+43	5.584176e+42	4.510194e+43	1.447996e+44
1.577352e+02	r.ZTF	6.106762e-05	5.720573e+14	4.208867e+43	5.014614e+42	5.051680e+43	1.621874e+44
1.577444e+02	r.ZTF	6.248431e-05	5.720573e+14	4.306507e+43	4.684683e+42	5.168876e+43	1.659517e+44
1.585517e+02	r.ZTF	5.682913e-05	5.720573e+14	3.916744e+43	5.400360e+42	4.701343e+43	1.510790e+44
1.585697e+02	r.ZTF	6.431777e-05	5.720573e+14	4.432872e+43	5.891518e+42	5.320870e+43	1.709922e+44
1.585880e+02	r.ZTF	5.497066e-05	5.720573e+14	3.788656e+43	4.529347e+42	4.547612e+43	1.461466e+44
1.594107e+02	r.ZTF	6.200846e-05	5.720573e+14	4.273712e+43	5.223382e+42	5.130239e+43	1.650697e+44
1.594115e+02	r.ZTF	6.401046e-05	5.720573e+14	4.411692e+43	6.241257e+42	5.295874e+43	1.703994e+44
1.594298e+02	r.ZTF	5.537720e-05	5.720573e+14	3.816675e+43	4.935464e+42	4.581612e+43	1.474210e+44
1.602287e+02	r.ZTF	5.700212e-05	5.720573e+14	3.928667e+43	5.217785e+42	4.716381e+43	1.519218e+44
1.602454e+02	r.ZTF	6.216286e-05	5.720573e+14	4.284353e+43	5.481042e+42	5.143391e+43	1.656802e+44
1.602621e+02	r.ZTF	6.105075e-05	5.720573e+14	4.207704e+43	7.076551e+42	5.051381e+43	1.627200e+44
1.610074e+02	r.ZTF	4.960106e-05	5.720573e+14	3.418576e+43	4.741829e+42	4.104302e+43	1.323482e+44
1.610438e+02	r.ZTF	5.602360e-05	5.720573e+14	3.861226e+43	5.049975e+42	4.635757e+43	1.494932e+44
1.618678e+02	r.ZTF	5.210159e-05	5.720573e+14	3.590916e+43	4.448393e+42	4.311488e+43	1.391668e+44
1.618944e+02	r.ZTF	5.289456e-05	5.720573e+14	3.645568e+43	5.523404e+42	4.377114e+43	1.412886e+44
1.618951e+02	r.ZTF	6.267451e-05	5.720573e+14	4.319617e+43	5.386908e+42	5.186422e+43	1.674124e+44
1.626561e+02	r.ZTF	4.961020e-05	5.720573e+14	3.419206e+43	6.830625e+42	4.105537e+43	1.326269e+44
1.626747e+02	r.ZTF	7.518496e-05	5.720573e+14	5.181854e+43	7.617172e+42	6.222009e+43	2.010029e+44
1.634951e+02	r.ZTF	6.699632e-05	5.720573e+14	4.617482e+43	8.769393e+42	5.544731e+43	1.793136e+44
1.634966e+02	r.ZTF	5.587416e-05	5.720573e+14	3.850926e+43	8.164812e+42	4.624242e+43	1.495459e+44
1.635171e+02	r.ZTF	5.053718e-05	5.720573e+14	3.483094e+43	6.480257e+42	4.182555e+43	1.352669e+44
1.660211e+02	r.ZTF	6.252461e-05	5.720573e+14	4.309285e+43	7.537127e+42	5.175988e+43	1.680633e+44
1.660245e+02	r.ZTF	5.424141e-05	5.720573e+14	3.738395e+43	8.635518e+42	4.490279e+43	1.457987e+44
1.660477e+02	r.ZTF	6.399867e-05	5.720573e+14	4.410880e+43	7.373565e+42	5.298021e+43	1.720282e+44
1.667739e+02	r.ZTF	5.357608e-05	5.720573e+14	3.692540e+43	7.951433e+42	4.435452e+43	1.441448e+44
1.675914e+02	r.ZTF	6.156459e-05	5.720573e+14	4.243119e+43	4.935876e+42	5.097276e+43	1.658919e+44
1.676969e+02	r.ZTF	5.617343e-05	5.720573e+14	3.871553e+43	6.297259e+42	4.650961e+43	1.513913e+44
1.677108e+02	r.ZTF	5.292867e-05	5.720573e+14	3.647919e+43	5.822633e+42	4.382312e+43	1.426497e+44
1.684011e+02	r.ZTF	5.508216e-05	5.720573e+14	3.796341e+43	4.947631e+42	4.560928e+43	1.486231e+44
1.684151e+02	r.ZTF	5.937601e-05	5.720573e+14	4.092279e+43	6.727893e+42	4.916475e+43	1.602125e+44
1.701746e+02	r.ZTF	4.778053e-05	5.720573e+14	3.293102e+43	5.122837e+42	3.957170e+43	1.293737e+44
1.701862e+02	r.ZTF	4.517009e-05	5.720573e+14	3.113187e+43	5.906743e+42	3.740980e+43	1.223090e+44
1.701994e+02	r.ZTF	5.801910e-05	5.720573e+14	3.998759e+43	5.671809e+42	4.805143e+43	1.571058e+44
1.702325e+02	r.ZTF	6.193997e-05	5.720573e+14	4.268991e+43	6.232039e+42	5.129894e+43	1.677364e+44
1.709205e+02	r.ZTF	5.597717e-05	5.720573e+14	3.858026e+43	5.106198e+42	4.636469e+43	1.518154e+44
1.726305e+02	r.ZTF	5.001393e-05	5.720573e+14	3.447031e+43	3.746303e+42	4.143365e+43	1.360909e+44
1.734435e+02	r.ZTF	5.316318e-05	5.720573e+14	3.664082e+43	5.564954e+42	4.404701e+43	1.449012e+44
1.734520e+02	r.ZTF	4.668431e-05	5.720573e+14	3.217549e+43	4.765264e+42	3.867915e+43	1.272448e+44
1.742211e+02	r.ZTF	4.604802e-05	5.720573e+14	3.173695e+43	4.501545e+42	3.815590e+43	1.257276e+44
1.750930e+02	r.ZTF	5.297744e-05	5.720573e+14	3.651281e+43	4.597158e+42	4.390280e+43	1.449297e+44
1.750937e+02	r.ZTF	5.195783e-05	5.720573e+14	3.581007e+43	4.657100e+42	4.305784e+43	1.421406e+44
1.751029e+02	r.ZTF	5.032352e-05	5.720573e+14	3.468368e+43	4.727838e+42	4.170352e+43	1.376724e+44
1.767828e+02	r.ZTF	5.250625e-05	5.720573e+14	3.618805e+43	5.399529e+42	4.352425e+43	1.443052e+44
1.775389e+02	r.ZTF	5.387298e-05	5.720573e+14	3.713002e+43	5.413546e+42	4.466092e+43	1.482712e+44
1.792318e+02	r.ZTF	5.356128e-05	5.720573e+14	3.691520e+43	4.219419e+42	4.440884e+43	1.477684e+44
1.800600e+02	r.ZTF	5.375897e-05	5.720573e+14	3.705145e+43	4.248643e+42	4.457832e+43	1.486278e+44
1.800608e+02	r.ZTF	4.530759e-05	5.720573e+14	3.122664e+43	5.401277e+42	3.757022e+43	1.252625e+44
1.808623e+02	r.ZTF	5.501118e-05	5.720573e+14	3.791449e+43	4.532685e+42	4.562476e+43	1.525479e+44
1.816003e+02	r.ZTF	4.726405e-05	5.720573e+14	3.257506e+43	4.533414e+42	3.920702e+43	1.314936e+44
1.824528e+02	r.ZTF	5.551508e-05	5.720573e+14	3.826178e+43	6.008489e+42	4.606166e+43	1.550320e+44
1.824536e+02	r.ZTF	5.373422e-05	5.720573e+14	3.703439e+43	5.198354e+42	4.458407e+43	1.500592e+44
1.832770e+02	r.ZTF	5.230834e-05	5.720573e+14	3.605165e+43	3.788668e+42	4.340907e+43	1.465443e+44
1.849512e+02	r.ZTF	4.969251e-05	5.720573e+14	3.424879e+43	5.264744e+42	4.125456e+43	1.401658e+44
1.849524e+02	r.ZTF	5.101889e-05	5.720573e+14	3.516294e+43	5.774471e+42	4.235572e+43	1.439079e+44
1.857759e+02	r.ZTF	4.639711e-05	5.720573e+14	3.197755e+43	6.629738e+42	3.852656e+43	1.313321e+44
1.873952e+02	r.ZTF	4.793039e-05	5.720573e+14	3.303431e+43	7.037469e+42	3.981923e+43	1.368331e+44
1.882278e+02	r.ZTF	5.357608e-05	5.720573e+14	3.692540e+43	6.074106e+42	4.452099e+43	1.536418e+44
1.890767e+02	r.ZTF	5.121663e-05	5.720573e+14	3.529923e+43	7.513475e+42	4.256890e+43	1.473973e+44
1.899123e+02	r.ZTF	4.828041e-05	5.720573e+14	3.327555e+43	8.115567e+42	4.013637e+43	1.394310e+44
1.899225e+02	r.ZTF	4.370901e-05	5.720573e+14	3.012487e+43	5.640768e+42	3.633617e+43	1.262346e+44
1.907491e+02	r.ZTF	5.428639e-05	5.720573e+14	3.741495e+43	6.550931e+42	4.513868e+43	1.573567e+44
1.923131e+02	r.ZTF	4.848093e-05	5.720573e+14	3.341375e+43	4.545497e+42	4.032980e+43	1.416678e+44
1.932587e+02	r.ZTF	5.020777e-05	5.720573e+14	3.460391e+43	5.434070e+42	4.177707e+43	1.473912e+44
1.940692e+02	r.ZTF	4.146207e-05	5.720573e+14	2.857625e+43	6.574660e+42	3.450735e+43	1.221892e+44
1.957673e+02	r.ZTF	4.382188e-05	5.720573e+14	3.020266e+43	5.638643e+42	3.648716e+43	1.301584e+44
1.980956e+02	r.ZTF	4.975205e-05	5.720573e+14	3.428982e+43	4.724681e+42	4.145140e+43	1.495107e+44
1.981064e+02	r.ZTF	4.452982e-05	5.720573e+14	3.069059e+43	3.440103e+42	3.710055e+43	1.338242e+44
1.997701e+02	r.ZTF	5.008307e-05	5.720573e+14	3.451797e+43	7.642850e+42	4.174609e+43	1.517621e+44
2.005894e+02	r.ZTF	4.236927e-05	5.720573e+14	2.920150e+43	4.289845e+42	3.532423e+43	1.289178e+44
2.023546e+02	r.ZTF	5.174292e-05	5.720573e+14	3.566196e+43	5.130526e+42	4.316388e+43	1.591168e+44
2.030418e+02	r.ZTF	4.140864e-05	5.720573e+14	2.853942e+43	4.550069e+42	3.454951e+43	1.277847e+44
2.055147e+02	r.ZTF	4.353625e-05	5.720573e+14	3.000580e+43	4.501963e+42	3.634982e+43	1.361121e+44
2.096424e+02	r.ZTF	4.904232e-05	5.720573e+14	3.380066e+43	4.816052e+42	4.099040e+43	1.564593e+44
2.112795e+02	r.ZTF	4.211250e-05	5.720573e+14	2.902453e+43	6.327602e+42	3.520195e+43	1.346180e+44
2.130170e+02	r.ZTF	4.911916e-05	5.720573e+14	3.385363e+43	6.460567e+42	4.105638e+43	1.568336e+44
2.146998e+02	r.ZTF	4.289938e-05	5.720573e+14	2.956686e+43	5.854898e+42	3.585608e+43	1.368656e+44
2.162974e+02	r.ZTF	4.360045e-05	5.720573e+14	3.005005e+43	6.039147e+42	3.644056e+43	1.389928e+44
2.172087e+02	r.ZTF	6.135514e-05	5.720573e+14	4.228684e+43	9.931642e+42	5.128016e+43	1.956305e+44
2.172094e+02	r.ZTF	4.435790e-05	5.720573e+14	3.057210e+43	7.794118e+42	3.707400e+43	1.414349e+44
2.219904e+02	r.ZTF	4.088189e-05	5.720573e+14	2.817638e+43	4.214508e+42	3.416462e+43	1.300467e+44
2.246192e+02	r.ZTF	3.794294e-05	5.720573e+14	2.615081e+43	5.648118e+42	3.170694e+43	1.205791e+44
2.261987e+02	r.ZTF	3.876243e-05	5.720573e+14	2.671562e+43	4.928580e+42	3.239270e+43	1.232532e+44
2.286351e+02	r.ZTF	4.464070e-05	5.720573e+14	3.076700e+43	5.046901e+42	3.730834e+43	1.421887e+44
2.302295e+02	r.ZTF	3.709975e-05	5.720573e+14	2.556967e+43	6.582376e+42	3.100622e+43	1.181845e+44
2.319461e+02	r.ZTF	3.789405e-05	5.720573e+14	2.611712e+43	4.755624e+42	3.167035e+43	1.207365e+44
2.327836e+02	r.ZTF	4.361250e-05	5.720573e+14	3.005835e+43	7.054079e+42	3.645025e+43	1.390036e+44
2.335390e+02	r.ZTF	4.249433e-05	5.720573e+14	2.928770e+43	5.292488e+42	3.551609e+43	1.354674e+44
2.335398e+02	r.ZTF	3.866615e-05	5.720573e+14	2.664926e+43	5.345875e+42	3.231656e+43	1.232635e+44


==> data/MargaeryTyrell.dat <==
#MargaeryTyrell
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58696.39 MJD
#day_since_peak	band  	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
1.649059e+01	UVW2  	6.761953e-05	1.719544e+15	9.127036e+43	9.246942e+42	1.864429e+43	1.295197e+44
3.083137e+01	UVW2  	7.835598e-05	1.719544e+15	1.057620e+44	5.844626e+42	1.748026e+43	1.651890e+44
3.316447e+01	UVW2  	7.482938e-05	1.719544e+15	1.010020e+44	8.372361e+42	1.628718e+43	1.602556e+44
4.074406e+01	UVW2  	5.943909e-05	1.719544e+15	8.022870e+43	3.694668e+42	1.198560e+43	1.346301e+44
4.503769e+01	UVW2  	5.676389e-05	1.719544e+15	7.661782e+43	3.528381e+42	1.101385e+43	1.328504e+44
1.649511e+01	UVM2  	6.692777e-05	1.551150e+15	8.309409e+43	8.418574e+42	1.820871e+43	1.265062e+44
3.083540e+01	UVM2  	6.817205e-05	1.551150e+15	8.463893e+43	5.456873e+42	1.555785e+43	1.470333e+44
3.316763e+01	UVM2  	6.754705e-05	1.551150e+15	8.386295e+43	6.951657e+42	1.510353e+43	1.486163e+44
1.648695e+01	UVW1  	8.914741e-05	1.381122e+15	9.228872e+43	1.105014e+43	2.264850e+43	1.573243e+44
3.082806e+01	UVW1  	6.458159e-05	1.381122e+15	6.685727e+43	6.773560e+42	1.425833e+43	1.347332e+44
3.316190e+01	UVW1  	4.944345e-05	1.381122e+15	5.118570e+43	8.485878e+42	1.073928e+43	1.056637e+44
1.648816e+01	U     	8.258957e-05	1.005483e+15	5.640158e+43	1.038955e+43	2.185446e+43	1.518126e+44
3.082916e+01	U     	4.885682e-05	1.005483e+15	3.336501e+43	6.760668e+42	1.209607e+43	1.143035e+44
3.316275e+01	U     	4.374468e-05	1.005483e+15	2.987385e+43	1.045564e+43	1.074685e+43	1.057395e+44
1.648879e+01	B     	9.574100e-05	8.009632e+14	5.017981e+43	1.247867e+43	2.982196e+43	2.071618e+44
2.212489e+01	g.IOO 	4.637990e-05	7.448480e+14	2.227328e+43	2.051444e+42	1.525148e+43	1.200273e+44
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293967e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.293963e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.701836e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.291337e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.632269e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129010e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.129007e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.277368e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.121415e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.534807e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-3.032161e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.269341e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860122e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.860118e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	7.098798e+42	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.857344e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	1.149895e+43	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.706059e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.031466e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704592e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.637588e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.704514e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.679023e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.521389e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.610189e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440191e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.440187e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.792799e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.439983e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.836505e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.437908e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.711643e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.352934e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	4.172727e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.089523e+01	g.ZTF 	0.000000e+00	7.305084e+14	0.000000e+00	3.475692e+42	0.000000e+00	0.000000e+00
-2.087179e+01	g.ZTF 	1.106699e-05	7.305084e+14	5.268707e+42	1.551395e+42	3.793966e+42	2.603436e+43
-1.643733e+01	g.ZTF 	1.616551e-05	7.305084e+14	7.695983e+42	2.348341e+42	5.571774e+42	3.516026e+43
-1.230260e+01	g.ZTF 	3.224849e-05	7.305084e+14	1.535268e+43	3.638309e+42	1.115426e+43	6.682149e+43
-1.052245e+01	g.ZTF 	3.021547e-05	7.305084e+14	1.438481e+43	3.800340e+42	1.047571e+43	6.067699e+43
-9.568837e+00	g.ZTF 	3.466326e-05	7.305084e+14	1.650229e+43	4.214729e+42	1.203497e+43	6.832387e+43
-7.018142e+00	g.ZTF 	4.213368e-05	7.305084e+14	2.005876e+43	2.455301e+42	1.468106e+43	7.937862e+43
-7.017379e+00	g.ZTF 	4.501418e-05	7.305084e+14	2.143009e+43	2.656576e+42	1.568475e+43	8.480494e+43
-6.996962e+00	g.ZTF 	4.973125e-05	7.305084e+14	2.367577e+43	4.007977e+42	1.732857e+43	9.367794e+43
-5.303212e+00	g.ZTF 	5.751609e-05	7.305084e+14	2.738193e+43	2.630414e+42	2.006847e+43	1.065442e+44
-5.278993e+00	g.ZTF 	5.647671e-05	7.305084e+14	2.688711e+43	2.870141e+42	1.970629e+43	1.045876e+44
-4.418229e+00	g.ZTF 	6.267717e-05	7.305084e+14	2.983899e+43	3.605733e+42	2.188674e+43	1.149856e+44
-4.405642e+00	g.ZTF 	6.580052e-05	7.305084e+14	3.132594e+43	2.888111e+42	2.297766e+43	1.206992e+44
-2.714931e+00	g.ZTF 	7.088419e-05	7.305084e+14	3.374614e+43	3.108134e+42	2.480395e+43	1.268650e+44
-2.704931e+00	g.ZTF 	6.935365e-05	7.305084e+14	3.301749e+43	3.105615e+42	2.426870e+43	1.241067e+44
-2.704167e+00	g.ZTF 	6.664220e-05	7.305084e+14	3.172664e+43	3.094537e+42	2.331992e+43	1.192532e+44
-2.682929e+00	g.ZTF 	6.491564e-05	7.305084e+14	3.090467e+43	3.370110e+42	2.271637e+43	1.161257e+44
-1.799973e+00	g.ZTF 	7.132296e-05	7.305084e+14	3.395503e+43	3.327525e+42	2.498690e+43	1.259009e+44
-9.383881e-01	g.ZTF 	7.138868e-05	7.305084e+14	3.398632e+43	3.610624e+42	2.503737e+43	1.244281e+44
-1.095486e-01	g.ZTF 	6.622613e-05	7.305084e+14	3.152856e+43	3.226219e+42	2.325169e+43	1.140240e+44
-6.922743e-02	g.ZTF 	6.941117e-05	7.305084e+14	3.304487e+43	3.111203e+42	2.437122e+43	1.194365e+44
6.924479e-01	g.ZTF 	7.057150e-05	7.305084e+14	3.359728e+43	4.066073e+42	2.475280e+43	1.228878e+44
8.155362e-01	g.ZTF 	7.301118e-05	7.305084e+14	3.475874e+43	3.255502e+42	2.560341e+43	1.274279e+44
1.668750e+00	g.ZTF 	5.575314e-05	7.305084e+14	2.654264e+43	6.280350e+42	1.952496e+43	9.884640e+43
2.430382e+00	g.ZTF 	6.776249e-05	7.305084e+14	3.225998e+43	5.330429e+42	2.370285e+43	1.218082e+44
2.536858e+00	g.ZTF 	6.714124e-05	7.305084e+14	3.196422e+43	3.092450e+42	2.348174e+43	1.209237e+44
3.360590e+00	g.ZTF 	7.164557e-05	7.305084e+14	3.410861e+43	3.141520e+42	2.502446e+43	1.310609e+44
3.401920e+00	g.ZTF 	6.927704e-05	7.305084e+14	3.298102e+43	3.309080e+42	2.419557e+43	1.268292e+44
4.273090e+00	g.ZTF 	6.821335e-05	7.305084e+14	3.247462e+43	3.203386e+42	2.379191e+43	1.269480e+44
4.324132e+00	g.ZTF 	6.838949e-05	7.305084e+14	3.255848e+43	3.598496e+42	2.385151e+43	1.273957e+44
5.140451e+00	g.ZTF 	6.578234e-05	7.305084e+14	3.131728e+43	2.884428e+42	2.291320e+43	1.244700e+44
6.008854e+00	g.ZTF 	6.255029e-05	7.305084e+14	2.977859e+43	3.008752e+42	2.175716e+43	1.204341e+44
6.060156e+00	g.ZTF 	6.349644e-05	7.305084e+14	3.022902e+43	3.073752e+42	2.208449e+43	1.223800e+44
6.873003e+00	g.ZTF 	6.552233e-05	7.305084e+14	3.119350e+43	3.347077e+42	2.276039e+43	1.283299e+44
6.891667e+00	g.ZTF 	6.402497e-05	7.305084e+14	3.048064e+43	4.182982e+42	2.223961e+43	1.254437e+44
6.938628e+00	g.ZTF 	6.292009e-05	7.305084e+14	2.995464e+43	4.130109e+42	2.185423e+43	1.233942e+44
7.670573e+00	g.ZTF 	6.471864e-05	7.305084e+14	3.081088e+43	4.151682e+42	2.245368e+43	1.287798e+44
7.704080e+00	g.ZTF 	5.970756e-05	7.305084e+14	2.842524e+43	3.576271e+42	2.071407e+43	1.188875e+44
7.828385e+00	g.ZTF 	6.595221e-05	7.305084e+14	3.139815e+43	4.251059e+42	2.287616e+43	1.316462e+44
8.497656e+00	g.ZTF 	6.685122e-05	7.305084e+14	3.182615e+43	4.303143e+42	2.316440e+43	1.352372e+44
8.540972e+00	g.ZTF 	5.088495e-05	7.305084e+14	2.422502e+43	4.964434e+42	1.763082e+43	1.030271e+44
9.406337e+00	g.ZTF 	5.645070e-05	7.305084e+14	2.687473e+43	5.007439e+42	1.953319e+43	1.163471e+44
9.558073e+00	g.ZTF 	5.661211e-05	7.305084e+14	2.695157e+43	4.574937e+42	1.958445e+43	1.170483e+44
1.023819e+01	g.ZTF 	5.693107e-05	7.305084e+14	2.710342e+43	3.672083e+42	1.967467e+43	1.193498e+44
1.027543e+01	g.ZTF 	6.345551e-05	7.305084e+14	3.020954e+43	3.948227e+42	2.192823e+43	1.331273e+44
1.037300e+01	g.ZTF 	5.515557e-05	7.305084e+14	2.625815e+43	4.841766e+42	1.905729e+43	1.159417e+44
1.107977e+01	g.ZTF 	5.934025e-05	7.305084e+14	2.825037e+43	4.847442e+42	2.048149e+43	1.265681e+44
1.110130e+01	g.ZTF 	5.720966e-05	7.305084e+14	2.723605e+43	3.795410e+42	1.974545e+43	1.220799e+44
1.114314e+01	g.ZTF 	6.288533e-05	7.305084e+14	2.993809e+43	4.855781e+42	2.170296e+43	1.343113e+44
1.194583e+01	g.ZTF 	5.059986e-05	7.305084e+14	2.408929e+43	4.315383e+42	1.744172e+43	1.099283e+44
1.198637e+01	g.ZTF 	6.800633e-05	7.305084e+14	3.237607e+43	4.299966e+42	2.344031e+43	1.478677e+44
1.200642e+01	g.ZTF 	4.602453e-05	7.305084e+14	2.191110e+43	5.093650e+42	1.586319e+43	1.001136e+44
1.282413e+01	g.ZTF 	6.283901e-05	7.305084e+14	2.991604e+43	3.540649e+42	2.163293e+43	1.390080e+44
1.285391e+01	g.ZTF 	5.932385e-05	7.305084e+14	2.824256e+43	4.783673e+42	2.042199e+43	1.313070e+44
1.368872e+01	g.ZTF 	5.330763e-05	7.305084e+14	2.537839e+43	3.281760e+42	1.833055e+43	1.198920e+44
1.370894e+01	g.ZTF 	5.707282e-05	7.305084e+14	2.717090e+43	4.374427e+42	1.962474e+43	1.284098e+44
1.372109e+01	g.ZTF 	5.414886e-05	7.305084e+14	2.577888e+43	4.629929e+42	1.861903e+43	1.218594e+44
1.542804e+01	g.ZTF 	5.348467e-05	7.305084e+14	2.546268e+43	2.957296e+42	1.834769e+43	1.245756e+44
1.545851e+01	g.ZTF 	5.101635e-05	7.305084e+14	2.428757e+43	3.404665e+42	1.750022e+43	1.188999e+44
1.548229e+01	g.ZTF 	5.255685e-05	7.305084e+14	2.502097e+43	3.055788e+42	1.802808e+43	1.225493e+44
1.640061e+01	g.ZTF 	4.632222e-05	7.305084e+14	2.205282e+43	3.381847e+42	1.586990e+43	1.100337e+44
1.715990e+01	g.ZTF 	5.328308e-05	7.305084e+14	2.536671e+43	2.649432e+42	1.823584e+43	1.285775e+44
1.717092e+01	g.ZTF 	5.483645e-05	7.305084e+14	2.610623e+43	3.015208e+42	1.876719e+43	1.323572e+44
1.728637e+01	g.ZTF 	4.913482e-05	7.305084e+14	2.339182e+43	3.169220e+42	1.681316e+43	1.188890e+44
1.813698e+01	g.ZTF 	4.316277e-05	7.305084e+14	2.054869e+43	2.995992e+42	1.475285e+43	1.062947e+44
1.891753e+01	g.ZTF 	4.588485e-05	7.305084e+14	2.184460e+43	2.728220e+42	1.566773e+43	1.147692e+44
1.902326e+01	g.ZTF 	5.220467e-05	7.305084e+14	2.485330e+43	3.719745e+42	1.782309e+43	1.308768e+44
1.984028e+01	g.ZTF 	4.580463e-05	7.305084e+14	2.180641e+43	3.480634e+42	1.562075e+43	1.168790e+44
1.987361e+01	g.ZTF 	5.017292e-05	7.305084e+14	2.388604e+43	3.559576e+42	1.710973e+43	1.281144e+44
1.989384e+01	g.ZTF 	4.915745e-05	7.305084e+14	2.340260e+43	3.472444e+42	1.676300e+43	1.255743e+44
2.063681e+01	g.ZTF 	4.738374e-05	7.305084e+14	2.255818e+43	2.632427e+42	1.614274e+43	1.229269e+44
2.065104e+01	g.ZTF 	4.947085e-05	7.305084e+14	2.355180e+43	2.592195e+42	1.685347e+43	1.283794e+44
2.075851e+01	g.ZTF 	5.070250e-05	7.305084e+14	2.413816e+43	3.239212e+42	1.727070e+43	1.318691e+44
2.157509e+01	g.ZTF 	4.206001e-05	7.305084e+14	2.002369e+43	3.505919e+42	1.431185e+43	1.112853e+44
2.247682e+01	g.ZTF 	4.300801e-05	7.305084e+14	2.047501e+43	3.698089e+42	1.461816e+43	1.159205e+44
2.323698e+01	g.ZTF 	4.478673e-05	7.305084e+14	2.132181e+43	3.181374e+42	1.520875e+43	1.226012e+44
2.325217e+01	g.ZTF 	4.152497e-05	7.305084e+14	1.976897e+43	2.893235e+42	1.410086e+43	1.137076e+44
2.332977e+01	g.ZTF 	4.275130e-05	7.305084e+14	2.035280e+43	2.624387e+42	1.451594e+43	1.172513e+44
2.336450e+01	g.ZTF 	4.145237e-05	7.305084e+14	1.973441e+43	3.049943e+42	1.407431e+43	1.137694e+44
2.411979e+01	g.ZTF 	4.173970e-05	7.305084e+14	1.987120e+43	2.860611e+42	1.415920e+43	1.163241e+44
2.419583e+01	g.ZTF 	4.114427e-05	7.305084e+14	1.958773e+43	2.915420e+42	1.395597e+43	1.148397e+44
2.423255e+01	g.ZTF 	4.412344e-05	7.305084e+14	2.100603e+43	2.902091e+42	1.496586e+43	1.232457e+44
2.499045e+01	g.ZTF 	3.888207e-05	7.305084e+14	1.851075e+43	2.639190e+42	1.317639e+43	1.102876e+44
2.500538e+01	g.ZTF 	4.381970e-05	7.305084e+14	2.086143e+43	2.480539e+42	1.484939e+43	1.243322e+44
2.507995e+01	g.ZTF 	4.457685e-05	7.305084e+14	2.122189e+43	2.885002e+42	1.510461e+43	1.266794e+44
2.594922e+01	g.ZTF 	3.802851e-05	7.305084e+14	1.810440e+43	2.996456e+42	1.287250e+43	1.100427e+44
2.671215e+01	g.ZTF 	4.182436e-05	7.305084e+14	1.991150e+43	2.505131e+42	1.414544e+43	1.228575e+44
2.672075e+01	g.ZTF 	4.132657e-05	7.305084e+14	1.967452e+43	2.589477e+42	1.397695e+43	1.214157e+44
2.683628e+01	g.ZTF 	3.876050e-05	7.305084e+14	1.845288e+43	3.453532e+42	1.310744e+43	1.141338e+44
2.759158e+01	g.ZTF 	4.518033e-05	7.305084e+14	2.150919e+43	3.138014e+42	1.526612e+43	1.349805e+44
2.845391e+01	g.ZTF 	4.001192e-05	7.305084e+14	1.904864e+43	4.224704e+42	1.350649e+43	1.217002e+44
2.942031e+01	g.ZTF 	3.883196e-05	7.305084e+14	1.848690e+43	3.122764e+42	1.309428e+43	1.204537e+44
3.104167e+01	g.ZTF 	3.763478e-05	7.305084e+14	1.791695e+43	3.424190e+42	1.267086e+43	1.202118e+44
3.106563e+01	g.ZTF 	4.008569e-05	7.305084e+14	1.908377e+43	2.650581e+42	1.349573e+43	1.280950e+44
3.115486e+01	g.ZTF 	3.849013e-05	7.305084e+14	1.832416e+43	3.010888e+42	1.295747e+43	1.231913e+44
3.194410e+01	g.ZTF 	3.169782e-05	7.305084e+14	1.509052e+43	2.658855e+42	1.066323e+43	1.028555e+44
3.202240e+01	g.ZTF 	3.842991e-05	7.305084e+14	1.829549e+43	4.264930e+42	1.292709e+43	1.248563e+44
3.204288e+01	g.ZTF 	3.778412e-05	7.305084e+14	1.798805e+43	3.429494e+42	1.270964e+43	1.227984e+44
3.206536e+01	g.ZTF 	3.434862e-05	7.305084e+14	1.635250e+43	3.640294e+42	1.155381e+43	1.116731e+44
3.281519e+01	g.ZTF 	3.458353e-05	7.305084e+14	1.646433e+43	3.662156e+42	1.162566e+43	1.137868e+44
3.284089e+01	g.ZTF 	3.551316e-05	7.305084e+14	1.690690e+43	4.006633e+42	1.193794e+43	1.168887e+44
3.363776e+01	g.ZTF 	3.571654e-05	7.305084e+14	1.700373e+43	4.032710e+42	1.199927e+43	1.189115e+44
3.375833e+01	g.ZTF 	3.963413e-05	7.305084e+14	1.886879e+43	4.535867e+42	1.331425e+43	1.321828e+44
3.463472e+01	g.ZTF 	3.971818e-05	7.305084e+14	1.890881e+43	4.787563e+42	1.333368e+43	1.342002e+44
3.537491e+01	g.ZTF 	3.095347e-05	7.305084e+14	1.473615e+43	3.323905e+42	1.038535e+43	1.057848e+44
3.538793e+01	g.ZTF 	3.775282e-05	7.305084e+14	1.797315e+43	3.426653e+42	1.266651e+43	1.290479e+44
3.551398e+01	g.ZTF 	5.256169e-05	7.305084e+14	2.502327e+43	5.814830e+42	1.763333e+43	1.800202e+44
3.624045e+01	g.ZTF 	3.501300e-05	7.305084e+14	1.666879e+43	4.550488e+42	1.173923e+43	1.213389e+44
3.624123e+01	g.ZTF 	3.756206e-05	7.305084e+14	1.788233e+43	3.610275e+42	1.259388e+43	1.301745e+44
3.710347e+01	g.ZTF 	2.885023e-05	7.305084e+14	1.373486e+43	4.106277e+42	9.665977e+42	1.014585e+44
3.796745e+01	g.ZTF 	3.855754e-05	7.305084e+14	1.835626e+43	6.165887e+42	1.290880e+43	1.376600e+44
3.884236e+01	g.ZTF 	3.177967e-05	7.305084e+14	1.512948e+43	3.440494e+42	1.063194e+43	1.151694e+44
3.884314e+01	g.ZTF 	3.076871e-05	7.305084e+14	1.464819e+43	4.833999e+42	1.029372e+43	1.115073e+44
3.970590e+01	g.ZTF 	2.717123e-05	7.305084e+14	1.293553e+43	2.767636e+42	9.083362e+42	1.000276e+44
4.057127e+01	g.ZTF 	3.205305e-05	7.305084e+14	1.525963e+43	2.955691e+42	1.070737e+43	1.198766e+44
4.231693e+01	g.ZTF 	3.153184e-05	7.305084e+14	1.501150e+43	2.476255e+42	1.051876e+43	1.214702e+44
4.231771e+01	g.ZTF 	2.723889e-05	7.305084e+14	1.296773e+43	2.541624e+42	9.086662e+42	1.049337e+44
4.318628e+01	g.ZTF 	3.185586e-05	7.305084e+14	1.516576e+43	2.651160e+42	1.062009e+43	1.244345e+44
4.404592e+01	g.ZTF 	3.217135e-05	7.305084e+14	1.531596e+43	2.523656e+42	1.071881e+43	1.273437e+44
4.417604e+01	g.ZTF 	2.874149e-05	7.305084e+14	1.368309e+43	4.323948e+42	9.575240e+42	1.139821e+44
4.419410e+01	g.ZTF 	3.617007e-05	7.305084e+14	1.721964e+43	3.971313e+42	1.204993e+43	1.434797e+44
4.578854e+01	g.ZTF 	3.133786e-05	7.305084e+14	1.491915e+43	2.581942e+42	1.042899e+43	1.272998e+44
2.212567e+01	r.IOO 	3.854827e-05	5.632423e+14	1.332943e+43	1.227686e+42	1.727939e+43	1.359889e+44
-1.636641e-01	r.SEDM	6.349285e-05	5.632423e+14	2.195491e+43	2.022122e+42	2.789864e+43	1.369315e+44
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298620e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.572000e+42	0.000000e+00	0.000000e+00
-3.298543e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.298542e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.547094e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130634e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130633e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.027635e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.130556e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.009383e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.043672e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.563056e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042431e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.363762e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042352e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-3.042350e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.436841e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.956589e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.187893e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.869844e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.418279e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868819e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.370261e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868741e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.868738e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.336304e+42	0.000000e+00	0.000000e+00
-2.695315e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695313e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.245805e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.695234e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.271615e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.524618e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.349869e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.435764e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.126132e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.342109e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.326837e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.257396e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	3.238783e+42	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-2.170590e+01	r.ZTF 	0.000000e+00	5.437376e+14	0.000000e+00	2.446776e+43	0.000000e+00	0.000000e+00
-1.225266e+01	r.ZTF 	3.470402e-05	5.437376e+14	1.160624e+43	3.357168e+42	1.615194e+43	9.671270e+43
-1.054670e+01	r.ZTF 	3.250123e-05	5.437376e+14	1.086955e+43	2.447445e+42	1.509887e+43	8.749992e+43
-9.590611e+00	r.ZTF 	3.790528e-05	5.437376e+14	1.267686e+43	2.442418e+42	1.758902e+43	9.990058e+43
-9.528993e+00	r.ZTF 	2.880711e-05	5.437376e+14	9.634112e+42	2.212125e+42	1.336624e+43	7.581812e+43
-8.742622e+00	r.ZTF 	3.056467e-05	5.437376e+14	1.022190e+43	1.990272e+42	1.416737e+43	7.898122e+43
-6.948090e+00	r.ZTF 	3.954939e-05	5.437376e+14	1.322671e+43	3.017542e+42	1.829801e+43	9.888108e+43
-6.947309e+00	r.ZTF 	4.324538e-05	5.437376e+14	1.446278e+43	3.447400e+42	2.000800e+43	1.081211e+44
-5.248698e+00	r.ZTF 	5.128375e-05	5.437376e+14	1.715109e+43	2.499044e+42	2.370050e+43	1.257355e+44
-5.245893e+00	r.ZTF 	5.038482e-05	5.437376e+14	1.685046e+43	2.522332e+42	2.328501e+43	1.235267e+44
-4.507051e+00	r.ZTF 	5.705054e-05	5.437376e+14	1.907971e+43	2.385859e+42	2.635147e+43	1.385853e+44
-4.352951e+00	r.ZTF 	5.486050e-05	5.437376e+14	1.834728e+43	2.235668e+42	2.533710e+43	1.330113e+44
-3.526861e+00	r.ZTF 	5.914251e-05	5.437376e+14	1.977934e+43	2.547527e+42	2.729328e+43	1.414774e+44
-3.511198e+00	r.ZTF 	5.869752e-05	5.437376e+14	1.963052e+43	2.538484e+42	2.708750e+43	1.403751e+44
-2.752624e+00	r.ZTF 	6.214121e-05	5.437376e+14	2.078221e+43	3.197008e+42	2.865424e+43	1.466502e+44
-2.751823e+00	r.ZTF 	6.270465e-05	5.437376e+14	2.097064e+43	3.420629e+42	2.891402e+43	1.479778e+44
-1.904150e+00	r.ZTF 	5.861108e-05	5.437376e+14	1.960161e+43	2.480350e+42	2.700259e+43	1.362837e+44
-9.781250e-01	r.ZTF 	6.435462e-05	5.437376e+14	2.152245e+43	2.717721e+42	2.962057e+43	1.472992e+44
-9.456580e-02	r.ZTF 	6.582331e-05	5.437376e+14	2.201363e+43	2.027530e+42	3.026867e+43	1.483988e+44
-4.166667e-02	r.ZTF 	6.441985e-05	5.437376e+14	2.154427e+43	2.478391e+42	2.962164e+43	1.451030e+44
7.925689e-01	r.ZTF 	6.697917e-05	5.437376e+14	2.240019e+43	2.959813e+42	3.082930e+43	1.533661e+44
8.638889e-01	r.ZTF 	7.058294e-05	5.437376e+14	2.360542e+43	2.956830e+42	3.249104e+43	1.618642e+44
1.643906e+00	r.ZTF 	6.880496e-05	5.437376e+14	2.301080e+43	3.685123e+42	3.170418e+43	1.604250e+44
1.746615e+00	r.ZTF 	7.079128e-05	5.437376e+14	2.367509e+43	3.246849e+42	3.262368e+43	1.654161e+44
2.512163e+00	r.ZTF 	6.802989e-05	5.437376e+14	2.275159e+43	2.643576e+42	3.138084e+43	1.615235e+44
3.377194e+00	r.ZTF 	6.384689e-05	5.437376e+14	2.135265e+43	2.958276e+42	2.948377e+43	1.544693e+44
3.468056e+00	r.ZTF 	7.124260e-05	5.437376e+14	2.382603e+43	2.679434e+42	3.290287e+43	1.727098e+44
4.248611e+00	r.ZTF 	6.768614e-05	5.437376e+14	2.263663e+43	2.881346e+42	3.129082e+43	1.668788e+44
5.116146e+00	r.ZTF 	6.262961e-05	5.437376e+14	2.094555e+43	2.220459e+42	2.898455e+43	1.573676e+44
5.891146e+00	r.ZTF 	6.951840e-05	5.437376e+14	2.324940e+43	3.374765e+42	3.220494e+43	1.778188e+44
5.985851e+00	r.ZTF 	6.855825e-05	5.437376e+14	2.292829e+43	2.800212e+42	3.176395e+43	1.757391e+44
6.849219e+00	r.ZTF 	5.956344e-05	5.437376e+14	1.992011e+43	3.300643e+42	2.762638e+43	1.556863e+44
7.631684e+00	r.ZTF 	6.358867e-05	5.437376e+14	2.126629e+43	3.400299e+42	2.952198e+43	1.691785e+44
7.645920e+00	r.ZTF 	6.567192e-05	5.437376e+14	2.196300e+43	2.809763e+42	3.048970e+43	1.747772e+44
8.516146e+00	r.ZTF 	5.572624e-05	5.437376e+14	1.863682e+43	3.599530e+42	2.589984e+43	1.512672e+44
8.633247e+00	r.ZTF 	6.007582e-05	5.437376e+14	2.009147e+43	3.486328e+42	2.792537e+43	1.635074e+44
9.360417e+00	r.ZTF 	5.746187e-05	5.437376e+14	1.921727e+43	3.486853e+42	2.673454e+43	1.590778e+44
1.025069e+01	r.ZTF 	5.238172e-05	5.437376e+14	1.751829e+43	3.957901e+42	2.439745e+43	1.480389e+44
1.111840e+01	r.ZTF 	6.726974e-05	5.437376e+14	2.249737e+43	3.462453e+42	3.136459e+43	1.939934e+44
1.196424e+01	r.ZTF 	6.105198e-05	5.437376e+14	2.041793e+43	3.294743e+42	2.849510e+43	1.796666e+44
1.283212e+01	r.ZTF 	5.048237e-05	5.437376e+14	1.688308e+43	3.571810e+42	2.358585e+43	1.515819e+44
1.295356e+01	r.ZTF 	4.725195e-05	5.437376e+14	1.580271e+43	4.251468e+42	2.207947e+43	1.422547e+44
1.543646e+01	r.ZTF 	5.251698e-05	5.437376e+14	1.756353e+43	2.052811e+42	2.460654e+43	1.671018e+44
1.559557e+01	r.ZTF 	5.225643e-05	5.437376e+14	1.747639e+43	3.882439e+42	2.448873e+43	1.668752e+44
1.637752e+01	r.ZTF 	5.025042e-05	5.437376e+14	1.680551e+43	3.115811e+42	2.356862e+43	1.633318e+44
1.643194e+01	r.ZTF 	5.595768e-05	5.437376e+14	1.871422e+43	3.352486e+42	2.624698e+43	1.821056e+44
1.726398e+01	r.ZTF 	4.647932e-05	5.437376e+14	1.554432e+43	2.962156e+42	2.182116e+43	1.542227e+44
1.734523e+01	r.ZTF 	5.826661e-05	5.437376e+14	1.948640e+43	3.381336e+42	2.735757e+43	1.937103e+44
1.811363e+01	r.ZTF 	5.002415e-05	5.437376e+14	1.672984e+43	2.658009e+42	2.350700e+43	1.692859e+44
1.816120e+01	r.ZTF 	5.286153e-05	5.437376e+14	1.767876e+43	2.782720e+42	2.484152e+43	1.790744e+44
1.900052e+01	r.ZTF 	4.932416e-05	5.437376e+14	1.649574e+43	2.838078e+42	2.319930e+43	1.702654e+44
1.985026e+01	r.ZTF 	5.223718e-05	5.437376e+14	1.746995e+43	3.732977e+42	2.459230e+43	1.840474e+44
1.994800e+01	r.ZTF 	5.405797e-05	5.437376e+14	1.807889e+43	3.967998e+42	2.545210e+43	1.908943e+44
2.073637e+01	r.ZTF 	4.408996e-05	5.437376e+14	1.474524e+43	2.915811e+42	2.077584e+43	1.585551e+44
2.245434e+01	r.ZTF 	4.366563e-05	5.437376e+14	1.460332e+43	2.181616e+42	2.061183e+43	1.633704e+44
2.334358e+01	r.ZTF 	4.199714e-05	5.437376e+14	1.404532e+43	2.470818e+42	1.984148e+43	1.603158e+44
2.421172e+01	r.ZTF 	3.768250e-05	5.437376e+14	1.260235e+43	2.102064e+42	1.781782e+43	1.466672e+44
2.504384e+01	r.ZTF 	4.455534e-05	5.437376e+14	1.490087e+43	2.825815e+42	2.108421e+43	1.766869e+44
2.505720e+01	r.ZTF 	4.042218e-05	5.437376e+14	1.351860e+43	2.322128e+42	1.912859e+43	1.603464e+44
2.592648e+01	r.ZTF 	4.400882e-05	5.437376e+14	1.471810e+43	2.574260e+42	2.084324e+43	1.780975e+44
2.681606e+01	r.ZTF 	4.637242e-05	5.437376e+14	1.550857e+43	2.689662e+42	2.198013e+43	1.913148e+44
2.763637e+01	r.ZTF 	4.585849e-05	5.437376e+14	1.533669e+43	3.061021e+42	2.175190e+43	1.925009e+44
2.929349e+01	r.ZTF 	3.615595e-05	5.437376e+14	1.209182e+43	1.778575e+42	1.717558e+43	1.575804e+44
2.931111e+01	r.ZTF 	4.121542e-05	5.437376e+14	1.378389e+43	2.662231e+42	1.957933e+43	1.797001e+44
2.939887e+01	r.ZTF 	4.611686e-05	5.437376e+14	1.542310e+43	3.366633e+42	2.190941e+43	2.014537e+44
3.111467e+01	r.ZTF 	3.458595e-05	5.437376e+14	1.156676e+43	2.807165e+42	1.645317e+43	1.563087e+44
3.200156e+01	r.ZTF 	4.135992e-05	5.437376e+14	1.383221e+43	2.870308e+42	1.968845e+43	1.900945e+44
3.287109e+01	r.ZTF 	3.751973e-05	5.437376e+14	1.254792e+43	2.795653e+42	1.787070e+43	1.750584e+44
3.292422e+01	r.ZTF 	3.763394e-05	5.437376e+14	1.258612e+43	4.410848e+42	1.792567e+43	1.757380e+44
3.372144e+01	r.ZTF 	3.593352e-05	5.437376e+14	1.201743e+43	3.015050e+42	1.712384e+43	1.699097e+44
3.459488e+01	r.ZTF 	3.621927e-05	5.437376e+14	1.211300e+43	1.439187e+42	1.726921e+43	1.737023e+44
3.459748e+01	r.ZTF 	3.227154e-05	5.437376e+14	1.079274e+43	1.357870e+42	1.538697e+43	1.547761e+44
4.492248e+01	r.ZTF 	3.297158e-05	5.437376e+14	1.102686e+43	2.369420e+42	1.582514e+43	1.905361e+44


==> data/Melisandre.dat <==
#Melisandre
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58763.42 MJD
#day_since_peak	band  	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
-1.111746e+01	UVW2  	1.460163e-04	1.515035e+15	2.266673e+42	1.377870e+42	7.709275e+41	3.084235e+42
-1.020320e+01	UVW2  	8.024190e-04	1.515035e+15	1.245629e+43	4.589068e+41	4.155150e+42	1.696963e+43
-7.908234e+00	UVW2  	8.717686e-04	1.515035e+15	1.353283e+43	4.985681e+41	4.330255e+42	1.850880e+43
-6.876667e+00	UVW2  	1.117896e-03	1.515035e+15	1.735357e+43	6.393291e+41	5.438511e+42	2.379790e+43
-2.006115e-01	UVW2  	1.855245e-03	1.515035e+15	2.879975e+43	1.061022e+42	8.036859e+42	4.046846e+43
2.619318e+00	UVW2  	1.645892e-03	1.515035e+15	2.554988e+43	7.059691e+41	7.414526e+42	3.554127e+43
5.821596e+00	UVW2  	1.283516e-03	1.515035e+15	1.992456e+43	7.340480e+41	6.097860e+42	2.742350e+43
9.232201e+00	UVW2  	9.826554e-04	1.515035e+15	1.525418e+43	1.826450e+42	4.962749e+42	2.082577e+43
1.490913e+01	UVW2  	6.924704e-04	1.515035e+15	1.074951e+43	4.950334e+41	3.900171e+42	1.460734e+43
1.799591e+01	UVW2  	4.211155e-04	1.515035e+15	6.537155e+42	4.214660e+41	2.520879e+42	8.903868e+42
2.087433e+01	UVW2  	4.790725e-04	1.515035e+15	7.436846e+42	4.109753e+41	3.042006e+42	1.018308e+43
2.329812e+01	UVW2  	4.250120e-04	1.515035e+15	6.597643e+42	4.253657e+41	2.845521e+42	9.098747e+42
2.682217e+01	UVW2  	3.407228e-04	1.515035e+15	5.289185e+42	3.897216e+41	2.470930e+42	7.402590e+42
3.213528e+01	UVW2  	2.731500e-04	1.515035e+15	4.240224e+42	8.591859e+41	2.065793e+42	5.991333e+42
3.585993e+01	UVW2  	2.913407e-04	1.515035e+15	4.522606e+42	3.748927e+41	2.074392e+42	6.305766e+42
3.892559e+01	UVW2  	2.834009e-04	1.515035e+15	4.399353e+42	3.646758e+41	1.916955e+42	6.077006e+42
4.122333e+01	UVW2  	2.314202e-04	1.515035e+15	3.592434e+42	3.970505e+41	1.511081e+42	4.936247e+42
4.501048e+01	UVW2  	2.445689e-04	1.515035e+15	3.796547e+42	3.147074e+41	1.511609e+42	5.184067e+42
-1.019709e+01	UVM2  	6.665405e-04	1.366668e+15	9.696816e+42	3.572439e+41	3.339446e+42	1.364022e+43
-7.903604e+00	UVM2  	7.582747e-04	1.366668e+15	1.103136e+43	4.064104e+41	3.671926e+42	1.569646e+43
-6.872874e+00	UVM2  	9.116467e-04	1.366668e+15	1.326261e+43	4.886128e+41	4.340142e+42	1.899334e+43
-1.983948e-01	UVM2  	1.802298e-03	1.366668e+15	2.621979e+43	7.244795e+41	7.803463e+42	3.929498e+43
2.623958e+00	UVM2  	1.802298e-03	1.366668e+15	2.621979e+43	7.244795e+41	8.058034e+42	3.862254e+43
5.826108e+00	UVM2  	1.541085e-03	1.366668e+15	2.241967e+43	6.194783e+41	7.196604e+42	3.236190e+43
1.491306e+01	UVM2  	8.626340e-04	1.366668e+15	1.254958e+43	4.623436e+41	4.630601e+42	1.734170e+43
1.800001e+01	UVM2  	5.859041e-04	1.366668e+15	8.523720e+42	3.925318e+41	3.306179e+42	1.167664e+43
2.087840e+01	UVM2  	6.307054e-04	1.366668e+15	9.175488e+42	3.380375e+41	3.735225e+42	1.250260e+43
2.330193e+01	UVM2  	5.343509e-04	1.366668e+15	7.773725e+42	3.579933e+41	3.305009e+42	1.056725e+43
2.682609e+01	UVM2  	4.244500e-04	1.366668e+15	6.174889e+42	3.412370e+41	2.803071e+42	8.397096e+42
3.586370e+01	UVM2  	3.696805e-04	1.366668e+15	5.378104e+42	3.467391e+41	2.404614e+42	7.309922e+42
3.892947e+01	UVM2  	3.309989e-04	1.366668e+15	4.815364e+42	3.104580e+41	2.064284e+42	6.544413e+42
4.122619e+01	UVM2  	2.991070e-04	1.366668e+15	4.351402e+42	3.607010e+41	1.812232e+42	5.920201e+42
4.501455e+01	UVM2  	2.088462e-04	1.366668e+15	3.038290e+42	2.798368e+41	1.209634e+42	4.148683e+42
-1.020814e+01	UVW1  	7.188591e-04	1.216862e+15	8.169728e+42	5.267219e+41	3.034575e+42	1.239180e+43
-7.911958e+00	UVW1  	8.884721e-04	1.216862e+15	1.009735e+43	5.580005e+41	3.651941e+42	1.560823e+43
-6.879574e+00	UVW1  	1.001483e-03	1.216862e+15	1.138171e+43	6.289767e+41	4.062020e+42	1.777342e+43
-3.600418e+00	UVW1  	1.529832e-03	1.216862e+15	1.738632e+43	6.405356e+41	5.971416e+42	2.803716e+43
-2.738065e+00	UVW1  	1.631713e-03	1.216862e+15	1.854418e+43	1.024789e+42	6.319470e+42	3.011719e+43
-2.023652e-01	UVW1  	1.873457e-03	1.216862e+15	2.129157e+43	1.176615e+42	7.055359e+42	3.552499e+43
2.615653e+00	UVW1  	1.839263e-03	1.216862e+15	2.090295e+43	9.626165e+41	7.101620e+42	3.404371e+43
5.817881e+00	UVW1  	1.616753e-03	1.216862e+15	1.837417e+43	8.461616e+41	6.458313e+42	2.904669e+43
7.725122e+00	UVW1  	1.460978e-03	1.216862e+15	1.660380e+43	3.058534e+41	5.953789e+42	2.583327e+43
8.243482e+00	UVW1  	1.474497e-03	1.216862e+15	1.675744e+43	6.173668e+41	6.044345e+42	2.595577e+43
9.229649e+00	UVW1  	1.332428e-03	1.216862e+15	1.514285e+43	6.973540e+41	5.534779e+42	2.322769e+43
1.490601e+01	UVW1  	8.722556e-04	1.216862e+15	9.913057e+42	6.391184e+41	3.885266e+42	1.455240e+43
1.799266e+01	UVW1  	7.389989e-04	1.216862e+15	8.398614e+42	5.414787e+41	3.422793e+42	1.209026e+43
2.087107e+01	UVW1  	6.992682e-04	1.216862e+15	7.947081e+42	5.855625e+41	3.363581e+42	1.126028e+43
2.329516e+01	UVW1  	6.377402e-04	1.216862e+15	7.247824e+42	5.340394e+41	3.173697e+42	1.014867e+43
2.681914e+01	UVW1  	5.870077e-04	1.216862e+15	6.671256e+42	4.915563e+41	3.075048e+42	9.212911e+42
3.213292e+01	UVW1  	4.973290e-04	1.216862e+15	5.652071e+42	4.685175e+41	2.676685e+42	7.762821e+42
3.585689e+01	UVW1  	3.986977e-04	1.216862e+15	4.531141e+42	5.008003e+41	2.064250e+42	6.274697e+42
3.892250e+01	UVW1  	3.738039e-04	1.216862e+15	4.248226e+42	4.695313e+41	1.872642e+42	5.936273e+42
4.122098e+01	UVW1  	3.285820e-04	1.216862e+15	3.734286e+42	4.815167e+41	1.609208e+42	5.256665e+42
4.500723e+01	UVW1  	3.504643e-04	1.216862e+15	3.982975e+42	4.402147e+41	1.656986e+42	5.682372e+42
-1.020649e+01	U     	5.544650e-04	8.858989e+14	3.787479e+42	4.534917e+41	2.052791e+42	8.382962e+42
-7.910727e+00	U     	7.724567e-04	8.858989e+14	5.276553e+42	5.345873e+41	2.828437e+42	1.208893e+43
-6.878608e+00	U     	8.787679e-04	8.858989e+14	6.002750e+42	6.081611e+41	3.199998e+42	1.400195e+43
-2.750085e+00	U     	1.418646e-03	8.858989e+14	9.690591e+42	4.462682e+41	5.068213e+42	2.414908e+43
-2.017938e-01	U     	1.721370e-03	8.858989e+14	1.175846e+43	8.663950e+41	6.078469e+42	3.060653e+43
2.616874e+00	U     	1.527124e-03	8.858989e+14	1.043158e+43	5.764707e+41	5.448658e+42	2.611915e+43
5.819113e+00	U     	1.458392e-03	8.858989e+14	9.962086e+42	6.422794e+41	5.277263e+42	2.373426e+43
9.231008e+00	U     	1.379984e-03	8.858989e+14	9.426496e+42	6.077486e+41	5.075167e+42	2.129814e+43
1.490704e+01	U     	1.066287e-03	8.858989e+14	7.283670e+42	6.037657e+41	4.036696e+42	1.511928e+43
1.799375e+01	U     	7.242261e-04	8.858989e+14	4.947095e+42	5.467732e+41	2.786540e+42	9.842622e+42
2.087215e+01	U     	6.980301e-04	8.858989e+14	4.768154e+42	5.269959e+41	2.728250e+42	9.133185e+42
2.329614e+01	U     	6.079588e-04	8.858989e+14	4.152889e+42	5.737428e+41	2.410002e+42	7.706425e+42
2.682015e+01	U     	5.752732e-04	8.858989e+14	3.929618e+42	5.428967e+41	2.329604e+42	6.979428e+42
3.213411e+01	U     	4.404272e-04	8.858989e+14	3.008502e+42	5.264772e+41	1.803694e+42	5.231093e+42
3.585790e+01	U     	4.486154e-04	8.858989e+14	3.064434e+42	5.362651e+41	1.807845e+42	5.495375e+42
3.892353e+01	U     	3.434584e-04	8.858989e+14	2.346120e+42	5.186056e+41	1.365254e+42	4.327917e+42
4.122176e+01	U     	3.075206e-04	8.858989e+14	2.100633e+42	5.610789e+41	1.210946e+42	3.955728e+42
4.500831e+01	U     	1.086111e-04	8.858989e+14	7.419084e+41	5.056589e+41	4.214750e+41	1.445404e+42
-7.910077e+00	B     	6.789570e-04	7.057028e+14	3.432322e+42	8.535470e+41	2.733399e+42	1.168290e+43
-2.014687e-01	B     	1.418542e-03	7.057028e+14	7.171137e+42	1.122826e+42	5.651427e+42	2.845646e+43
2.617505e+00	B     	1.613772e-03	7.057028e+14	8.158081e+42	9.016644e+41	6.448458e+42	3.091151e+43
5.819763e+00	B     	1.342277e-03	7.057028e+14	6.785596e+42	8.749671e+41	5.385445e+42	2.422049e+43
9.231728e+00	B     	1.169075e-03	7.057028e+14	5.910007e+42	8.164976e+41	4.712520e+42	1.977593e+43
1.490759e+01	B     	8.013870e-04	7.057028e+14	4.051240e+42	8.955192e+41	3.257472e+42	1.220060e+43
1.799431e+01	B     	9.458936e-04	7.057028e+14	4.781762e+42	8.808332e+41	3.862879e+42	1.364431e+43
2.087272e+01	B     	8.238389e-04	7.057028e+14	4.164741e+42	8.822497e+41	3.379699e+42	1.131387e+43
7.645426e+00	g.IOO 	9.921989e-04	6.562615e+14	4.529425e+42	4.171755e+41	4.154672e+42	1.805568e+43
1.057112e+01	g.IOO 	9.099106e-04	6.562615e+14	4.153776e+42	3.825769e+41	3.816104e+42	1.555189e+43
6.266867e+01	g.IOO 	1.504523e-04	6.562615e+14	6.868203e+41	6.325848e+40	6.306643e+41	2.623320e+42
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-3.052269e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.387657e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.755961e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	7.366756e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.356243e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	9.902557e+40	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-2.060437e+01	g.ZTF 	0.000000e+00	6.436274e+14	0.000000e+00	1.179772e+41	0.000000e+00	0.000000e+00
-1.666344e+01	g.ZTF 	2.338858e-04	6.436274e+14	1.065524e+42	9.813836e+40	1.018999e+42	3.696191e+42
-1.467574e+01	g.ZTF 	3.317446e-04	6.436274e+14	1.511343e+42	1.391999e+41	1.444597e+42	5.427803e+42
-1.374075e+01	g.ZTF 	3.728412e-04	6.436274e+14	1.698569e+42	1.564440e+41	1.623197e+42	6.192080e+42
-1.174576e+01	g.ZTF 	4.484188e-04	6.436274e+14	2.042881e+42	1.881563e+41	1.951280e+42	7.704563e+42
-6.890047e+00	g.ZTF 	6.857469e-04	6.436274e+14	3.124087e+42	2.877390e+41	2.979946e+42	1.303559e+43
-5.938510e+00	g.ZTF 	7.935309e-04	6.436274e+14	3.615123e+42	3.329651e+41	3.447394e+42	1.540891e+43
-3.919260e+00	g.ZTF 	1.004532e-03	6.436274e+14	4.576391e+42	4.215012e+41	4.361799e+42	2.034155e+43
4.115439e-02	g.ZTF 	1.277038e-03	6.436274e+14	5.817858e+42	5.358445e+41	5.539913e+42	2.798554e+43
2.946897e+00	g.ZTF 	1.221923e-03	6.436274e+14	5.566768e+42	5.127183e+41	5.304392e+42	2.527039e+43
8.786955e+00	g.ZTF 	1.027079e-03	6.436274e+14	4.679108e+42	4.309618e+41	4.464984e+42	1.894107e+43
1.184319e+01	g.ZTF 	9.161442e-04	6.436274e+14	4.173718e+42	3.844136e+41	3.986244e+42	1.583283e+43
1.467489e+01	g.ZTF 	8.220228e-04	6.436274e+14	3.744925e+42	3.449203e+41	3.579464e+42	1.346741e+43
1.773187e+01	g.ZTF 	6.939431e-04	6.436274e+14	3.161427e+42	2.911781e+41	3.024372e+42	1.073837e+43
2.366160e+01	g.ZTF 	5.363445e-04	6.436274e+14	2.443448e+42	2.250499e+41	2.341779e+42	7.438535e+42
2.652073e+01	g.ZTF 	4.858295e-04	6.436274e+14	2.213314e+42	2.038538e+41	2.123249e+42	6.392854e+42
2.949140e+01	g.ZTF 	4.351549e-04	6.436274e+14	1.982454e+42	1.825908e+41	1.903663e+42	5.440610e+42
3.627501e+01	g.ZTF 	3.459743e-04	6.436274e+14	1.576170e+42	1.451706e+41	1.511626e+42	4.618836e+42
3.922105e+01	g.ZTF 	3.261398e-04	6.436274e+14	1.485809e+42	1.911768e+41	1.423934e+42	4.532676e+42
4.232137e+01	g.ZTF 	2.765438e-04	6.436274e+14	1.259862e+42	1.160376e+41	1.206624e+42	3.988803e+42
4.819335e+01	g.ZTF 	2.205788e-04	6.436274e+14	1.004901e+42	9.255476e+40	9.612829e+41	3.425442e+42
5.597412e+01	g.ZTF 	1.802868e-04	6.436274e+14	8.213402e+41	9.841835e+40	7.844649e+41	3.110800e+42
6.876085e+01	g.ZTF 	1.342035e-04	6.436274e+14	6.113967e+41	5.659328e+40	5.837355e+41	2.376905e+42
7.646490e+00	r.IOO 	1.089689e-03	4.962546e+14	3.415629e+42	3.145911e+41	5.717713e+42	2.484793e+43
1.057220e+01	r.IOO 	1.021651e-03	4.962546e+14	3.202364e+42	2.949486e+41	5.321368e+42	2.168586e+43
6.266972e+01	r.IOO 	1.900653e-04	4.962546e+14	5.957591e+41	5.487145e+40	9.923451e+41	4.127722e+42
-1.280141e+01	r.SEDM	4.983136e-04	4.962546e+14	1.561963e+42	1.438621e+41	2.579719e+42	9.994779e+42
-4.990870e+00	r.SEDM	1.093913e-03	4.962546e+14	3.428868e+42	3.158104e+41	5.770110e+42	2.631342e+43
-1.992116e+00	r.SEDM	1.309612e-03	4.962546e+14	4.104977e+42	3.780823e+41	6.950560e+42	3.362819e+43
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.751764e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	5.583845e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-2.360095e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	6.953419e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765242e+01	r.ZTF 	0.000000e+00	4.790697e+14	0.000000e+00	8.189609e+40	0.000000e+00	0.000000e+00
-1.765240e+01	r.ZTF 	2.237221e-04	4.790697e+14	6.781265e+41	6.245776e+40	1.197823e+42	4.268637e+42
-1.471525e+01	r.ZTF 	3.203530e-04	4.790697e+14	9.710257e+41	8.943477e+40	1.728389e+42	6.489169e+42
-1.173842e+01	r.ZTF 	4.754106e-04	4.790697e+14	1.441022e+42	1.327231e+41	2.583154e+42	1.020087e+43
-5.854692e+00	r.ZTF 	8.626385e-04	4.790697e+14	2.614753e+42	2.408277e+41	4.763848e+42	2.133255e+43
8.154385e-02	r.ZTF 	1.413673e-03	4.790697e+14	4.284999e+42	3.946630e+41	7.916103e+42	3.995693e+43
3.019974e+00	r.ZTF 	1.398392e-03	4.790697e+14	4.238681e+42	3.903969e+41	7.778301e+42	3.700532e+43
5.925072e+00	r.ZTF 	1.280409e-03	4.790697e+14	3.881063e+42	3.574591e+41	7.072865e+42	3.174274e+43
8.829463e+00	r.ZTF 	1.165491e-03	4.790697e+14	3.532732e+42	3.253767e+41	6.392105e+42	2.708817e+43
1.176363e+01	r.ZTF 	1.128103e-03	4.790697e+14	3.419406e+42	3.149390e+41	6.135717e+42	2.440886e+43
1.481900e+01	r.ZTF 	1.031024e-03	4.790697e+14	3.125149e+42	2.878369e+41	5.562099e+42	2.086833e+43
2.066567e+01	r.ZTF 	8.024700e-04	4.790697e+14	2.432376e+42	2.240301e+41	4.257691e+42	1.431230e+43
2.655412e+01	r.ZTF 	6.353146e-04	4.790697e+14	1.925709e+42	1.773644e+41	3.308016e+42	9.954536e+42
2.961110e+01	r.ZTF 	5.541009e-04	4.790697e+14	1.679541e+42	1.546915e+41	2.857250e+42	8.160454e+42
3.241643e+01	r.ZTF 	5.019597e-04	4.790697e+14	1.521496e+42	1.401349e+41	2.597856e+42	7.564001e+42
3.930804e+01	r.ZTF 	3.980969e-04	4.790697e+14	1.206676e+42	1.111390e+41	2.093753e+42	6.672925e+42
4.226650e+01	r.ZTF 	3.557532e-04	4.790697e+14	1.078328e+42	9.931764e+40	1.882261e+42	6.218609e+42
4.813542e+01	r.ZTF 	2.926772e-04	4.790697e+14	8.871371e+41	8.170834e+40	1.566802e+42	5.578559e+42
6.584722e+01	r.ZTF 	1.806628e-04	4.790697e+14	5.476092e+41	5.043667e+40	9.856952e+41	4.013640e+42
6.880262e+01	r.ZTF 	1.516592e-04	4.790697e+14	4.596960e+41	4.233957e+40	8.274517e+41	3.369290e+42
6.887543e+01	r.ZTF 	1.514917e-04	4.790697e+14	4.591882e+41	4.229280e+40	8.265376e+41	3.365568e+42
7.273024e+01	r.ZTF 	1.504073e-04	4.790697e+14	4.559012e+41	4.199005e+40	8.206210e+41	3.341476e+42


==> data/NedStark.dat <==
#NedStark
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58181.09 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
2.207303e+01	UVW2 	1.379770e-04	1.598639e+15	3.443837e+43	1.585946e+42	2.715610e+43	6.076980e+43
2.594602e+01	UVW2 	8.867614e-05	1.598639e+15	2.213312e+43	1.630829e+42	1.838415e+43	4.012407e+43
2.603979e+01	UVW2 	9.995552e-05	1.598639e+15	2.494840e+43	2.068049e+42	2.075507e+43	4.526523e+43
2.734824e+01	UVW2 	1.158262e-04	1.598639e+15	2.890964e+43	2.928944e+42	2.452369e+43	5.299915e+43
2.957868e+01	UVW2 	6.543450e-05	1.598639e+15	1.633212e+43	1.805093e+42	1.425347e+43	3.040447e+43
2.988862e+01	UVW2 	9.813113e-05	1.598639e+15	2.449304e+43	1.804714e+42	2.144712e+43	4.568024e+43
3.177787e+01	UVW2 	9.285532e-05	1.598639e+15	2.317622e+43	1.280765e+42	2.046972e+43	4.342900e+43
3.752766e+01	UVW2 	8.949665e-05	1.598639e+15	2.233792e+43	1.234439e+42	2.000362e+43	4.217833e+43
3.844584e+01	UVW2 	1.056347e-04	1.598639e+15	2.636590e+43	2.914067e+42	2.369091e+43	4.987773e+43
3.938521e+01	UVW2 	8.162192e-05	1.598639e+15	2.037242e+43	2.064006e+42	1.838007e+43	3.862675e+43
4.012058e+01	UVW2 	7.375760e-05	1.598639e+15	1.840953e+43	2.712928e+42	1.664595e+43	3.494812e+43
4.427786e+01	UVW2 	7.939749e-05	1.598639e+15	1.981722e+43	2.372803e+42	1.814689e+43	3.788765e+43
4.484049e+01	UVW2 	7.174750e-05	1.598639e+15	1.790782e+43	1.979245e+42	1.644754e+43	3.429476e+43
4.750277e+01	UVW2 	6.665102e-05	1.598639e+15	1.663576e+43	2.298315e+42	1.544096e+43	3.204857e+43
4.945585e+01	UVW2 	6.543450e-05	1.598639e+15	1.633212e+43	1.353820e+42	1.528230e+43	3.160841e+43
4.986586e+01	UVW2 	7.174750e-05	1.598639e+15	1.790782e+43	1.814308e+42	1.678110e+43	3.468662e+43
5.234074e+01	UVW2 	6.665102e-05	1.598639e+15	1.663576e+43	1.072547e+42	1.569246e+43	3.234438e+43
5.516517e+01	UVW2 	6.306767e-05	1.598639e+15	1.574137e+43	1.014884e+42	1.493936e+43	3.071215e+43
5.720300e+01	UVW2 	5.543790e-05	1.598639e+15	1.383702e+43	1.656768e+42	1.319617e+43	2.707228e+43
5.738938e+01	UVW2 	6.022916e-05	1.598639e+15	1.503290e+43	1.384581e+42	1.434244e+43	2.941884e+43
6.378450e+01	UVW2 	6.603996e-05	1.598639e+15	1.648324e+43	1.062714e+42	1.224881e+43	2.823842e+43
6.635081e+01	UVW2 	6.191656e-05	1.598639e+15	1.545406e+43	1.565709e+42	9.806812e+42	2.463847e+43
6.976022e+01	UVW2 	6.483459e-05	1.598639e+15	1.618239e+43	1.043317e+42	8.469687e+42	2.399033e+43
7.472682e+01	UVW2 	8.786316e-05	1.598639e+15	2.193020e+43	1.817862e+42	8.865043e+42	3.042757e+43
7.509648e+01	UVW2 	8.237716e-05	1.598639e+15	2.056092e+43	1.704358e+42	8.162777e+42	2.844030e+43
7.748539e+01	UVW2 	7.652561e-05	1.598639e+15	1.910041e+43	1.055528e+42	6.779624e+42	2.605788e+43
8.107985e+01	UVW2 	8.786316e-05	1.598639e+15	2.193020e+43	1.413892e+42	6.657682e+42	2.984665e+43
1.872778e+02	UVW2 	4.568849e-05	1.598639e+15	1.140362e+43	8.402496e+41	3.405089e+42	1.553626e+43
2.012885e+02	UVW2 	4.244307e-05	1.598639e+15	1.059358e+43	1.170845e+42	2.755872e+42	1.471903e+43
2.013494e+02	UVW2 	3.696637e-05	1.598639e+15	9.226620e+42	1.189724e+42	2.398229e+42	1.282213e+43
2.079879e+02	UVW2 	4.363217e-05	1.598639e+15	1.089037e+43	7.021281e+41	2.650498e+42	1.539562e+43
2.145544e+02	UVW2 	3.870854e-05	1.598639e+15	9.661457e+42	7.118825e+41	2.310677e+42	1.373334e+43
2.209459e+02	UVW2 	4.784172e-05	1.598639e+15	1.194105e+43	1.209793e+42	2.844663e+42	1.699559e+43
2.212838e+02	UVW2 	3.800203e-05	1.598639e+15	9.485116e+42	1.485139e+42	2.260534e+42	1.349823e+43
2.272979e+02	UVW2 	3.730842e-05	1.598639e+15	9.311993e+42	6.861330e+41	2.218635e+42	1.325312e+43
2.336032e+02	UVW2 	3.219636e-05	1.598639e+15	8.036050e+42	6.661328e+41	1.905478e+42	1.145546e+43
2.406652e+02	UVW2 	3.629166e-05	1.598639e+15	9.058215e+42	6.674340e+41	2.149413e+42	1.290941e+43
2.467386e+02	UVW2 	3.497895e-05	1.598639e+15	8.730571e+42	8.041153e+41	2.122369e+42	1.234669e+43
2.537227e+02	UVW2 	3.562926e-05	1.598639e+15	8.892884e+42	6.552519e+41	2.212511e+42	1.249242e+43
3.586606e+02	UVW2 	2.186789e-05	1.598639e+15	5.458114e+42	6.535242e+41	1.126899e+42	8.267457e+42
3.882066e+02	UVW2 	2.677977e-05	1.598639e+15	6.684095e+42	7.387535e+41	3.640196e+42	1.004403e+43
4.156392e+02	UVW2 	1.643640e-05	1.598639e+15	4.102444e+42	7.179132e+41	4.023296e+42	8.157433e+42
2.207723e+01	UVM2 	1.631860e-04	1.442085e+15	3.734935e+43	1.376001e+42	2.570525e+43	5.752145e+43
2.594955e+01	UVM2 	1.058481e-04	1.442085e+15	2.422607e+43	1.338782e+42	1.740788e+43	3.799227e+43
2.604434e+01	UVM2 	1.193117e-04	1.442085e+15	2.730757e+43	1.760584e+42	1.964793e+43	4.284909e+43
2.735073e+01	UVM2 	1.272574e-04	1.442085e+15	2.912615e+43	2.682617e+42	2.129705e+43	4.602527e+43
2.970006e+01	UVM2 	6.929197e-05	1.442085e+15	1.585926e+43	2.044969e+42	1.188721e+43	2.533974e+43
2.989159e+01	UVM2 	1.284349e-04	1.442085e+15	2.939565e+43	1.624463e+42	2.206739e+43	4.700092e+43
3.178089e+01	UVM2 	1.098204e-04	1.442085e+15	2.513524e+43	1.157521e+42	1.900431e+43	4.031983e+43
3.753234e+01	UVM2 	9.564955e-05	1.442085e+15	2.189188e+43	1.209790e+42	1.674300e+43	3.530286e+43
3.844824e+01	UVM2 	1.108365e-04	1.442085e+15	2.536781e+43	2.336462e+42	1.945588e+43	4.096135e+43
3.938901e+01	UVM2 	9.832929e-05	1.442085e+15	2.250521e+43	1.865526e+42	1.731888e+43	3.639630e+43
4.012261e+01	UVM2 	7.810573e-05	1.442085e+15	1.787652e+43	2.140435e+42	1.378197e+43	2.893519e+43
4.428052e+01	UVM2 	7.810573e-05	1.442085e+15	1.787652e+43	1.975786e+42	1.392757e+43	2.907823e+43
4.484417e+01	UVM2 	1.020194e-04	1.442085e+15	2.334979e+43	1.935536e+42	1.823698e+43	3.802569e+43
4.750523e+01	UVM2 	8.643366e-05	1.442085e+15	1.978258e+43	2.186452e+42	1.558642e+43	3.235037e+43
4.945949e+01	UVM2 	7.738966e-05	1.442085e+15	1.771263e+43	1.141975e+42	1.404965e+43	2.905875e+43
4.986979e+01	UVM2 	7.528057e-05	1.442085e+15	1.722991e+43	1.586933e+42	1.368326e+43	2.828322e+43
5.234502e+01	UVM2 	7.058020e-05	1.442085e+15	1.615411e+43	8.927091e+41	1.289942e+43	2.658746e+43
5.517153e+01	UVM2 	6.993312e-05	1.442085e+15	1.600601e+43	8.845247e+41	1.284601e+43	2.640841e+43
5.720500e+01	UVM2 	6.678561e-05	1.442085e+15	1.528562e+43	1.548643e+42	1.231737e+43	2.526936e+43
5.739224e+01	UVM2 	7.255760e-05	1.442085e+15	1.660669e+43	1.376579e+42	1.338641e+43	2.745778e+43
6.378887e+01	UVM2 	6.802725e-05	1.442085e+15	1.556980e+43	1.290628e+42	1.019827e+43	2.351465e+43
6.635613e+01	UVM2 	7.597714e-05	1.442085e+15	1.738934e+43	1.441455e+42	9.993377e+42	2.511159e+43
6.976474e+01	UVM2 	7.528057e-05	1.442085e+15	1.722991e+43	9.521600e+41	8.442968e+42	2.391834e+43
7.473195e+01	UVM2 	8.885521e-05	1.442085e+15	2.033682e+43	1.685781e+42	8.049406e+42	2.763384e+43
7.510264e+01	UVM2 	9.477263e-05	1.442085e+15	2.169117e+43	1.398482e+42	8.458073e+42	2.947651e+43
7.749148e+01	UVM2 	8.407810e-05	1.442085e+15	1.924345e+43	1.063433e+42	6.841204e+42	2.630142e+43
8.108484e+01	UVM2 	8.723342e-05	1.442085e+15	1.996563e+43	1.103341e+42	6.239826e+42	2.797931e+43
1.872556e+02	UVM2 	3.636494e-05	1.442085e+15	8.323060e+42	6.899239e+41	2.566829e+42	1.170863e+43
1.873392e+02	UVM2 	5.354056e-05	1.442085e+15	1.225414e+43	1.692973e+42	3.776433e+42	1.724251e+43
2.012955e+02	UVM2 	3.504959e-05	1.442085e+15	8.022007e+42	9.605103e+41	2.207712e+42	1.179272e+43
2.013551e+02	UVM2 	3.286116e-05	1.442085e+15	7.521129e+42	9.698102e+41	2.068451e+42	1.106004e+43
2.079921e+02	UVM2 	3.704102e-05	1.442085e+15	8.477797e+42	6.246672e+41	2.208689e+42	1.282994e+43
2.145602e+02	UVM2 	4.061467e-05	1.442085e+15	9.295720e+42	5.993172e+41	2.387257e+42	1.418847e+43
2.211747e+02	UVM2 	3.504959e-05	1.442085e+15	8.022007e+42	7.388541e+41	2.053962e+42	1.226692e+43
2.273023e+02	UVM2 	3.347210e-05	1.442085e+15	7.660957e+42	5.644802e+41	1.961263e+42	1.171576e+43
2.336063e+02	UVM2 	3.704102e-05	1.442085e+15	8.477797e+42	6.246672e+41	2.161833e+42	1.299666e+43
2.406709e+02	UVM2 	3.378181e-05	1.442085e+15	7.731843e+42	5.697032e+41	1.972847e+42	1.184849e+43
2.468009e+02	UVM2 	2.469920e-05	1.442085e+15	5.653052e+42	1.197530e+42	1.472009e+42	8.557662e+42
2.537267e+02	UVM2 	3.167254e-05	1.442085e+15	7.249082e+42	6.008986e+41	1.923199e+42	1.085870e+43
3.586648e+02	UVM2 	2.447276e-05	1.442085e+15	5.601225e+42	5.674811e+41	1.274630e+42	9.349153e+42
3.882128e+02	UVM2 	2.337130e-05	1.442085e+15	5.349128e+42	5.912075e+41	2.709888e+42	7.475814e+42
4.156433e+02	UVM2 	1.873626e-05	1.442085e+15	4.288279e+42	5.529511e+41	3.536488e+42	7.170553e+42
2.206965e+01	UVW1 	1.447428e-04	1.284012e+15	2.791653e+43	1.799845e+42	1.753478e+43	3.924014e+43
2.597431e+01	UVW1 	1.460821e-04	1.284012e+15	2.817484e+43	1.816499e+42	1.832008e+43	3.997532e+43
2.734627e+01	UVW1 	1.692766e-04	1.284012e+15	3.264837e+43	3.909134e+42	2.151854e+43	4.650511e+43
2.957698e+01	UVW1 	1.344612e-04	1.284012e+15	2.593352e+43	2.627422e+42	1.741601e+43	3.715091e+43
2.988627e+01	UVW1 	1.515643e-04	1.284012e+15	2.923220e+43	2.423146e+42	1.967458e+43	4.190520e+43
3.177542e+01	UVW1 	1.260657e-04	1.284012e+15	2.431428e+43	1.567600e+42	1.645801e+43	3.491776e+43
3.752305e+01	UVW1 	1.249099e-04	1.284012e+15	2.409137e+43	1.553228e+42	1.645619e+43	3.469878e+43
3.844400e+01	UVW1 	1.369610e-04	1.284012e+15	2.641566e+43	3.649458e+42	1.808447e+43	3.807429e+43
3.938222e+01	UVW1 	1.295976e-04	1.284012e+15	2.499548e+43	2.762603e+42	1.715805e+43	3.605887e+43
4.011907e+01	UVW1 	1.048569e-04	1.284012e+15	2.022374e+43	3.725351e+42	1.390294e+43	2.918919e+43
4.427582e+01	UVW1 	1.307967e-04	1.284012e+15	2.522676e+43	3.252859e+42	1.748755e+43	3.651125e+43
4.483750e+01	UVW1 	1.192880e-04	1.284012e+15	2.300708e+43	2.754739e+42	1.598035e+43	3.332078e+43
4.750076e+01	UVW1 	1.284094e-04	1.284012e+15	2.476632e+43	3.421594e+42	1.732234e+43	3.595355e+43
4.945301e+01	UVW1 	9.921947e-05	1.284012e+15	1.913645e+43	1.762533e+42	1.345628e+43	2.783177e+43
4.986280e+01	UVW1 	8.102087e-05	1.284012e+15	1.562649e+43	2.302805e+42	1.099872e+43	2.273451e+43
5.233734e+01	UVW1 	9.388515e-05	1.284012e+15	1.810762e+43	1.334219e+42	1.280084e+43	2.638441e+43
5.516009e+01	UVW1 	9.388515e-05	1.284012e+15	1.810762e+43	1.334219e+42	1.285223e+43	2.642167e+43
5.720138e+01	UVW1 	8.883762e-05	1.284012e+15	1.713411e+43	2.524975e+42	1.220056e+43	2.502980e+43
5.738711e+01	UVW1 	7.881283e-05	1.284012e+15	1.520063e+43	1.960041e+42	1.082668e+43	2.220744e+43
6.377938e+01	UVW1 	9.651546e-05	1.284012e+15	1.861493e+43	1.371599e+42	1.124703e+43	2.592434e+43
6.640805e+01	UVW1 	8.177055e-05	1.284012e+15	1.577108e+43	1.888341e+42	8.568643e+42	2.156834e+43
6.975673e+01	UVW1 	1.128748e-04	1.284012e+15	2.177015e+43	1.604084e+42	1.044690e+43	2.958724e+43
7.472218e+01	UVW1 	9.217155e-05	1.284012e+15	1.777712e+43	2.128534e+42	7.204137e+42	2.472216e+43
7.509165e+01	UVW1 	8.883762e-05	1.284012e+15	1.713411e+43	2.051542e+42	6.862132e+42	2.390400e+43
7.748053e+01	UVW1 	8.883762e-05	1.284012e+15	1.713411e+43	1.420299e+42	6.378348e+42	2.451046e+43
8.104511e+01	UVW1 	7.666496e-05	1.284012e+15	1.478637e+43	1.498062e+42	4.974983e+42	2.227016e+43
1.872733e+02	UVW1 	5.065203e-05	1.284012e+15	9.769256e+42	9.897599e+41	3.248805e+42	1.482243e+43
2.012828e+02	UVW1 	3.913784e-05	1.284012e+15	7.548514e+42	1.320963e+42	2.294946e+42	1.225605e+43
2.013447e+02	UVW1 	2.861521e-05	1.284012e+15	5.519014e+42	1.321632e+42	1.676982e+42	8.965281e+42
2.079845e+02	UVW1 	3.986547e-05	1.284012e+15	7.688852e+42	8.498033e+41	2.238450e+42	1.300172e+43
2.145496e+02	UVW1 	3.472137e-05	1.284012e+15	6.696710e+42	8.018267e+41	1.927556e+42	1.145631e+43
2.209403e+02	UVW1 	2.380109e-05	1.284012e+15	4.590516e+42	1.141566e+42	1.317938e+42	7.874164e+42
2.212823e+02	UVW1 	3.346547e-05	1.284012e+15	6.454483e+42	1.723992e+42	1.853590e+42	1.106828e+43
2.272945e+02	UVW1 	2.424359e-05	1.284012e+15	4.675860e+42	7.321264e+41	1.342560e+42	8.019807e+42
2.336006e+02	UVW1 	2.861521e-05	1.284012e+15	5.519014e+42	8.133119e+41	1.579720e+42	9.497028e+42
2.406607e+02	UVW1 	3.602441e-05	1.284012e+15	6.948027e+42	8.319180e+41	1.989658e+42	1.195028e+43
2.467348e+02	UVW1 	3.408764e-05	1.284012e+15	6.574481e+42	7.871917e+41	1.912501e+42	1.112623e+43
2.537195e+02	UVW1 	2.336667e-05	1.284012e+15	4.506729e+42	7.056447e+41	1.330912e+42	7.514791e+42
3.586572e+02	UVW1 	1.128748e-05	1.284012e+15	2.177015e+42	7.819910e+41	5.694974e+41	4.178883e+42
3.882016e+02	UVW1 	3.315865e-05	1.284012e+15	6.395308e+42	1.001350e+42	3.149125e+42	8.690290e+42
4.156359e+02	UVW1 	2.231500e-05	1.284012e+15	4.303893e+42	1.189210e+42	3.121803e+42	6.329507e+42
2.207078e+01	U    	3.024623e-04	9.347852e+14	3.908446e+43	2.159887e+42	2.516944e+43	5.632491e+43
2.597529e+01	U    	2.708141e-04	9.347852e+14	3.499485e+43	2.578516e+42	2.288734e+43	4.994091e+43
2.734693e+01	U    	2.151153e-04	9.347852e+14	2.779740e+43	4.096376e+42	1.829060e+43	3.952887e+43
2.957759e+01	U    	2.073344e-04	9.347852e+14	2.679194e+43	3.454680e+42	1.777748e+43	3.792186e+43
2.988704e+01	U    	2.784013e-04	9.347852e+14	3.597528e+43	2.982101e+42	2.389452e+43	5.089320e+43
3.177623e+01	U    	2.035501e-04	9.347852e+14	2.630293e+43	2.180330e+42	1.751479e+43	3.715982e+43
3.752458e+01	U    	2.151153e-04	9.347852e+14	2.779740e+43	2.048188e+42	1.858555e+43	3.918854e+43
3.844460e+01	U    	1.839379e-04	9.347852e+14	2.376863e+43	4.816178e+42	1.590788e+43	3.349175e+43
3.938322e+01	U    	1.756594e-04	9.347852e+14	2.269886e+43	3.135964e+42	1.521014e+43	3.196512e+43
4.011956e+01	U    	2.708141e-04	9.347852e+14	3.499485e+43	5.801661e+42	2.346490e+43	4.926449e+43
4.427650e+01	U    	1.572792e-04	9.347852e+14	2.032376e+43	4.118153e+42	1.367861e+43	2.855873e+43
4.483851e+01	U    	1.961875e-04	9.347852e+14	2.535153e+43	3.268947e+42	1.707757e+43	3.560855e+43
4.750143e+01	U    	1.529929e-04	9.347852e+14	1.976988e+43	4.005922e+42	1.335916e+43	2.772773e+43
4.945395e+01	U    	1.488234e-04	9.347852e+14	1.923110e+43	2.479750e+42	1.302622e+43	2.694224e+43
4.986382e+01	U    	1.308191e-04	9.347852e+14	1.690457e+43	2.958240e+42	1.145527e+43	2.367818e+43
5.233847e+01	U    	1.434403e-04	9.347852e+14	1.853549e+43	1.877900e+42	1.258506e+43	2.593963e+43
5.516178e+01	U    	1.357286e-04	9.347852e+14	1.753897e+43	1.615399e+42	1.192987e+43	2.452541e+43
5.720191e+01	U    	1.020167e-04	9.347852e+14	1.318269e+43	3.399678e+42	8.979731e+42	1.842217e+43
5.738786e+01	U    	1.128941e-04	9.347852e+14	1.458828e+43	2.821624e+42	9.938368e+42	2.038535e+43
6.378108e+01	U    	9.477010e-05	9.347852e+14	1.224628e+43	1.579094e+42	7.750327e+42	1.786551e+43
6.634797e+01	U    	1.149930e-04	9.347852e+14	1.485950e+43	3.010943e+42	8.978076e+42	2.255426e+43
6.975789e+01	U    	9.134217e-05	9.347852e+14	1.180332e+43	1.956827e+42	6.741034e+42	1.909241e+43
7.472373e+01	U    	9.390124e-05	9.347852e+14	1.213400e+43	2.793958e+42	6.428635e+42	2.206229e+43
7.509327e+01	U    	8.029182e-05	9.347852e+14	1.037538e+43	2.675703e+42	5.468223e+42	1.904961e+43
7.748215e+01	U    	1.029607e-04	9.347852e+14	1.330467e+43	2.083189e+42	6.788459e+42	2.608822e+43
8.107726e+01	U    	8.885284e-05	9.347852e+14	1.148165e+43	2.432247e+42	5.599757e+42	2.510118e+43
1.872748e+02	U    	3.704003e-05	9.347852e+14	4.786347e+42	1.278433e+42	2.323198e+42	1.059960e+43
2.012847e+02	U    	2.733199e-05	9.347852e+14	3.531865e+42	1.593954e+42	1.647590e+42	8.799160e+42
2.013463e+02	U    	4.793705e-05	9.347852e+14	6.194470e+42	1.939808e+42	2.888962e+42	1.544503e+43
2.079856e+02	U    	2.862011e-05	9.347852e+14	3.698317e+42	1.021883e+42	1.692480e+42	9.830650e+42
2.145512e+02	U    	3.286028e-05	9.347852e+14	4.246236e+42	9.777320e+41	1.933478e+42	1.149150e+43
2.209421e+02	U    	3.843008e-05	9.347852e+14	4.965971e+42	1.600840e+42	2.258643e+42	1.349446e+43
2.212827e+02	U    	3.196475e-05	9.347852e+14	4.130514e+42	2.130433e+42	1.878883e+42	1.121931e+43
2.272956e+02	U    	2.358692e-05	9.347852e+14	3.047924e+42	8.983174e+41	1.386322e+42	8.281235e+42
2.336015e+02	U    	4.412364e-05	9.347852e+14	5.701697e+42	1.155321e+42	2.589796e+42	1.556946e+43
2.406622e+02	U    	3.772865e-05	9.347852e+14	4.875331e+42	9.878761e+41	2.214901e+42	1.330300e+43
2.467363e+02	U    	2.658712e-05	9.347852e+14	3.435612e+42	9.492947e+41	1.571712e+42	9.143513e+42
2.537206e+02	U    	2.358692e-05	9.347852e+14	3.047924e+42	9.544622e+41	1.403682e+42	7.925636e+42
3.586583e+02	U    	1.772847e-05	9.347852e+14	2.290889e+42	1.160493e+42	9.999481e+41	7.337005e+42
4.156370e+02	U    	3.138133e-05	9.347852e+14	4.055124e+42	1.867454e+42	2.785224e+42	5.647118e+42
2.207136e+01	B    	3.751977e-04	7.446455e+14	3.743190e+43	2.758084e+42	2.969908e+43	6.646120e+43
2.597581e+01	B    	2.952978e-04	7.446455e+14	2.946062e+43	3.256108e+42	2.350734e+43	5.129356e+43
2.734727e+01	B    	3.328589e-04	7.446455e+14	3.320793e+43	5.505415e+42	2.655627e+43	5.739216e+43
2.957792e+01	B    	2.389242e-04	7.446455e+14	2.383646e+43	4.390839e+42	1.912057e+43	4.078678e+43
2.988746e+01	B    	2.119631e-04	7.446455e+14	2.114666e+43	3.700591e+42	1.696905e+43	3.614252e+43
-4.832540e+01	g.ZTF	0.000000e+00	6.791446e+14	0.000000e+00	1.214757e+41	0.000000e+00	0.000000e+00
-4.644865e+01	g.ZTF	0.000000e+00	6.791446e+14	0.000000e+00	1.356717e+41	0.000000e+00	0.000000e+00
-4.549627e+01	g.ZTF	0.000000e+00	6.791446e+14	0.000000e+00	6.862610e+41	0.000000e+00	0.000000e+00
-1.384360e+01	g.ZTF	1.121542e-04	6.791446e+14	1.017324e+43	1.873980e+41	9.081633e+42	2.059397e+43
-1.298459e+01	g.ZTF	1.131920e-04	6.791446e+14	1.026737e+43	2.836980e+41	9.160033e+42	2.091142e+43
-1.206583e+01	g.ZTF	1.207301e-04	6.791446e+14	1.095114e+43	4.034549e+41	9.761080e+42	2.251099e+43
-1.205462e+01	g.ZTF	1.360867e-04	6.791446e+14	1.234410e+43	3.410800e+41	1.100257e+43	2.537642e+43
-9.985528e+00	g.ZTF	1.360867e-04	6.791446e+14	1.234410e+43	1.136933e+41	1.098425e+43	2.581558e+43
3.833007e+01	g.ZTF	2.022161e-04	6.791446e+14	1.834253e+43	5.068229e+41	1.649363e+43	3.473078e+43
3.833567e+01	g.ZTF	2.040872e-04	6.791446e+14	1.851225e+43	3.410083e+41	1.664626e+43	3.505188e+43
3.834127e+01	g.ZTF	1.967051e-04	6.791446e+14	1.784265e+43	3.286737e+41	1.604416e+43	3.378377e+43
3.834781e+01	g.ZTF	1.949017e-04	6.791446e+14	1.767907e+43	3.256604e+41	1.589708e+43	3.347376e+43
3.835341e+01	g.ZTF	2.059756e-04	6.791446e+14	1.868355e+43	3.441636e+41	1.680033e+43	3.537539e+43
4.302288e+01	g.ZTF	1.878520e-04	6.791446e+14	1.703960e+43	4.708215e+41	1.533066e+43	3.210885e+43
4.302848e+01	g.ZTF	1.777525e-04	6.791446e+14	1.612350e+43	2.970058e+41	1.450646e+43	3.038219e+43
2.207470e+01	V    	3.124197e-04	5.942779e+14	2.394869e+43	3.749786e+42	2.619512e+43	5.861866e+43
2.988976e+01	V    	2.875665e-04	5.942779e+14	2.204357e+43	5.481776e+42	2.403232e+43	5.118627e+43
-7.619655e+01	r.ZTF	0.000000e+00	5.055061e+14	0.000000e+00	9.355510e+40	0.000000e+00	0.000000e+00
-7.527218e+01	r.ZTF	0.000000e+00	5.055061e+14	0.000000e+00	1.429116e+41	0.000000e+00	0.000000e+00
-7.444118e+01	r.ZTF	0.000000e+00	5.055061e+14	0.000000e+00	1.327601e+41	0.000000e+00	0.000000e+00
-7.343277e+01	r.ZTF	0.000000e+00	5.055061e+14	0.000000e+00	1.936723e+41	0.000000e+00	0.000000e+00
-7.156536e+01	r.ZTF	0.000000e+00	5.055061e+14	0.000000e+00	1.279580e+41	0.000000e+00	0.000000e+00
-7.075303e+01	r.ZTF	0.000000e+00	5.055061e+14	0.000000e+00	1.766312e+41	0.000000e+00	0.000000e+00
-2.508543e+01	r.ZTF	0.000000e+00	5.055061e+14	0.000000e+00	1.094126e+41	0.000000e+00	0.000000e+00
-2.414239e+01	r.ZTF	0.000000e+00	5.055061e+14	0.000000e+00	7.228821e+40	0.000000e+00	0.000000e+00
-2.320868e+01	r.ZTF	1.464926e-05	5.055061e+14	9.419708e+41	1.388140e+41	1.345812e+42	2.802813e+42
-2.134127e+01	r.ZTF	1.777525e-05	5.055061e+14	1.142977e+42	1.263265e+41	1.637802e+42	3.451557e+42
-1.947386e+01	r.ZTF	2.522410e-05	5.055061e+14	1.621950e+42	2.390194e+41	2.334229e+42	5.008152e+42
1.030345e+00	r.ZTF	2.117462e-04	5.055061e+14	1.361562e+43	8.778315e+41	2.036377e+43	5.263717e+43
1.954715e+00	r.ZTF	2.499285e-04	5.055061e+14	1.607080e+43	2.960350e+41	2.400316e+43	6.158101e+43
2.104108e+00	r.ZTF	2.765768e-04	5.055061e+14	1.778433e+43	2.129396e+42	2.655638e+43	6.804567e+43
8.466387e+00	r.ZTF	3.579445e-04	5.055061e+14	2.301640e+43	2.119889e+41	3.407761e+43	8.345033e+43
8.467320e+00	r.ZTF	3.579445e-04	5.055061e+14	2.301640e+43	4.239778e+41	3.407756e+43	8.344968e+43
3.832820e+01	r.ZTF	1.985252e-04	5.055061e+14	1.276549e+43	2.351490e+41	1.828835e+43	3.851003e+43
3.833380e+01	r.ZTF	1.931149e-04	5.055061e+14	1.241759e+43	2.287405e+41	1.778990e+43	3.746015e+43
3.833940e+01	r.ZTF	1.949017e-04	5.055061e+14	1.253249e+43	1.154285e+41	1.795448e+43	3.780638e+43
3.834594e+01	r.ZTF	1.931149e-04	5.055061e+14	1.241759e+43	1.143703e+41	1.778983e+43	3.745932e+43
3.835154e+01	r.ZTF	1.967051e-04	5.055061e+14	1.264845e+43	1.164966e+41	1.812053e+43	3.815535e+43
4.302101e+01	r.ZTF	1.745082e-04	5.055061e+14	1.122115e+43	3.100519e+41	1.605453e+43	3.362511e+43
4.302661e+01	r.ZTF	1.697523e-04	5.055061e+14	1.091534e+43	3.016021e+41	1.561695e+43	3.270814e+43
4.303221e+01	r.ZTF	1.827325e-04	5.055061e+14	1.174999e+43	3.246642e+41	1.681104e+43	3.520854e+43


==> data/PetyrBalish.dat <==
#PetyrBalish
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58546.27 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
3.061634e+01	UVW2 	2.057235e-05	1.780743e+15	3.568935e+43	2.958399e+42	2.320367e+43	6.244560e+43
3.290557e+01	UVW2 	2.473341e-05	1.780743e+15	4.290803e+43	3.161581e+42	2.718987e+43	7.417253e+43
-2.918465e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-2.918465e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-2.918465e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-2.918465e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-2.918465e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-2.918465e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-2.918465e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-2.918465e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-2.918463e+01	g.ZTF	0.000000e+00	7.565074e+14	0.000000e+00	6.860419e+42	0.000000e+00	0.000000e+00
-1.661038e+01	g.ZTF	4.815809e-05	7.565074e+14	3.391196e+43	5.402838e+42	2.550984e+43	6.701941e+43
-6.579373e+00	g.ZTF	1.024777e-04	7.565074e+14	7.216272e+43	2.207280e+43	5.447399e+43	1.405699e+44
-6.545425e+00	g.ZTF	6.450439e-05	7.565074e+14	4.542270e+43	1.299422e+43	3.429016e+43	8.846465e+43
-5.847856e+00	g.ZTF	5.645069e-05	7.565074e+14	3.975144e+43	9.779181e+42	3.003382e+43	7.715945e+43
-5.763279e+00	g.ZTF	6.284479e-05	7.565074e+14	4.425404e+43	9.077135e+42	3.343852e+43	8.587020e+43
-4.939442e+00	g.ZTF	6.581870e-05	7.565074e+14	4.634820e+43	4.403594e+42	3.504624e+43	8.967266e+43
-4.936202e+00	g.ZTF	6.864190e-05	7.565074e+14	4.833625e+43	4.473970e+42	3.654957e+43	9.351831e+43
-2.502424e+00	g.ZTF	5.363759e-05	7.565074e+14	3.777052e+43	9.918039e+42	2.860551e+43	7.261775e+43
-2.487417e+00	g.ZTF	6.305351e-05	7.565074e+14	4.440102e+43	6.704138e+42	3.362758e+43	8.536096e+43
3.883748e-05	g.ZTF	7.229517e-05	7.565074e+14	5.090881e+43	7.874167e+42	3.859929e+43	9.744456e+43
1.538678e-02	g.ZTF	6.623832e-05	7.565074e+14	4.664369e+43	6.251301e+42	3.536536e+43	8.928172e+43
8.857805e-01	g.ZTF	7.094949e-05	7.565074e+14	4.996121e+43	5.425651e+42	3.787462e+43	9.569208e+43
9.083054e-01	g.ZTF	6.581870e-05	7.565074e+14	4.634820e+43	5.493981e+42	3.513557e+43	8.877296e+43
9.090839e-01	g.ZTF	6.784991e-05	7.565074e+14	4.777854e+43	6.379721e+42	3.621988e+43	9.151260e+43
8.464131e+00	g.ZTF	6.498742e-05	7.565074e+14	4.576283e+43	6.562619e+42	3.461691e+43	8.840424e+43
1.017930e+01	g.ZTF	6.986011e-05	7.565074e+14	4.919409e+43	5.731643e+42	3.717790e+43	9.538701e+43
1.019257e+01	g.ZTF	6.651342e-05	7.565074e+14	4.683741e+43	5.275364e+42	3.539664e+43	9.081976e+43
1.171157e+01	g.ZTF	8.372001e-05	7.565074e+14	5.895395e+43	8.942979e+42	4.451931e+43	1.146691e+44
1.173454e+01	g.ZTF	5.950991e-05	7.565074e+14	4.190568e+43	7.236855e+42	3.164487e+43	8.151312e+43
1.174284e+01	g.ZTF	5.486676e-05	7.565074e+14	3.863607e+43	8.163230e+42	2.917571e+43	7.515452e+43
1.257888e+01	g.ZTF	6.181719e-05	7.565074e+14	4.353043e+43	9.979149e+42	3.286037e+43	8.479275e+43
1.259959e+01	g.ZTF	6.220557e-05	7.565074e+14	4.380391e+43	1.030005e+43	3.306655e+43	8.532834e+43
1.761896e+01	g.ZTF	5.696253e-05	7.565074e+14	4.011187e+43	5.823509e+42	3.021933e+43	7.877541e+43
1.840045e+01	g.ZTF	6.099711e-05	7.565074e+14	4.295294e+43	5.240187e+42	3.234573e+43	8.450606e+43
1.842524e+01	g.ZTF	6.153317e-05	7.565074e+14	4.333042e+43	5.651085e+42	3.262950e+43	8.525404e+43
1.843273e+01	g.ZTF	5.989482e-05	7.565074e+14	4.217673e+43	6.747003e+42	3.176058e+43	8.298568e+43
2.179087e+01	g.ZTF	5.795211e-05	7.565074e+14	4.080871e+43	7.637519e+42	3.067433e+43	8.090877e+43
2.184552e+01	g.ZTF	5.405916e-05	7.565074e+14	3.806737e+43	7.923864e+42	2.861283e+43	7.548422e+43
2.184628e+01	g.ZTF	5.253749e-05	7.565074e+14	3.699584e+43	8.136974e+42	2.780741e+43	7.335964e+43
2.186413e+01	g.ZTF	6.094657e-05	7.565074e+14	4.291735e+43	6.992564e+42	3.225780e+43	8.510625e+43
2.265994e+01	g.ZTF	5.652353e-05	7.565074e+14	3.980274e+43	8.461053e+42	2.989913e+43	7.912656e+43
2.271769e+01	g.ZTF	5.517080e-05	7.565074e+14	3.885017e+43	5.260002e+42	2.918234e+43	7.724684e+43
2.355810e+01	g.ZTF	5.290653e-05	7.565074e+14	3.725572e+43	4.086772e+42	2.797052e+43	7.423544e+43
2.357193e+01	g.ZTF	5.851528e-05	7.565074e+14	4.120528e+43	5.127244e+42	3.093550e+43	8.210812e+43
2.432408e+01	g.ZTF	5.303338e-05	7.565074e+14	3.734504e+43	4.426256e+42	2.802798e+43	7.452203e+43
2.434108e+01	g.ZTF	4.968088e-05	7.565074e+14	3.498428e+43	5.068475e+42	2.625602e+43	6.981305e+43
2.435871e+01	g.ZTF	5.077259e-05	7.565074e+14	3.575304e+43	4.272966e+42	2.683280e+43	7.134918e+43
2.435947e+01	g.ZTF	5.236357e-05	7.565074e+14	3.687338e+43	4.474004e+42	2.767362e+43	7.358504e+43
2.847666e+01	g.ZTF	4.846958e-05	7.565074e+14	3.413131e+43	4.712679e+42	2.557912e+43	6.853127e+43
2.849506e+01	g.ZTF	4.518032e-05	7.565074e+14	3.181507e+43	4.761699e+42	2.384303e+43	6.388321e+43
2.853539e+01	g.ZTF	4.808718e-05	7.565074e+14	3.386202e+43	6.098392e+42	2.537654e+43	6.799956e+43
2.853615e+01	g.ZTF	5.063715e-05	7.565074e+14	3.565767e+43	4.523351e+42	2.672220e+43	7.160557e+43
2.937269e+01	g.ZTF	5.376619e-05	7.565074e+14	3.786107e+43	5.078801e+42	2.836963e+43	7.607461e+43
2.939213e+01	g.ZTF	4.356215e-05	7.565074e+14	3.067559e+43	5.529163e+42	2.298549e+43	6.163666e+43
3.021982e+01	g.ZTF	4.691474e-05	7.565074e+14	3.303642e+43	4.999143e+42	2.474615e+43	6.647701e+43
3.024242e+01	g.ZTF	4.689746e-05	7.565074e+14	3.302425e+43	4.659801e+42	2.473655e+43	6.645806e+43
3.183706e+01	g.ZTF	4.639907e-05	7.565074e+14	3.267329e+43	4.902185e+42	2.443680e+43	6.618544e+43
3.184527e+01	g.ZTF	4.612637e-05	7.565074e+14	3.248126e+43	4.954147e+42	2.429293e+43	6.579939e+43
3.186036e+01	g.ZTF	4.801637e-05	7.565074e+14	3.381216e+43	6.583451e+42	2.528784e+43	6.850108e+43
3.265240e+01	g.ZTF	4.920274e-05	7.565074e+14	3.464758e+43	4.831416e+42	2.588735e+43	7.049627e+43
3.268299e+01	g.ZTF	4.688018e-05	7.565074e+14	3.301208e+43	5.108082e+42	2.466444e+43	6.717975e+43
3.270504e+01	g.ZTF	4.872920e-05	7.565074e+14	3.431412e+43	5.145209e+42	2.563654e+43	6.983778e+43
3.345156e+01	g.ZTF	4.730089e-05	7.565074e+14	3.330833e+43	6.390250e+42	2.486055e+43	6.808875e+43
3.352700e+01	g.ZTF	4.882804e-05	7.565074e+14	3.438372e+43	6.751741e+42	2.566062e+43	7.031864e+43
3.353680e+01	g.ZTF	4.710959e-05	7.565074e+14	3.317362e+43	5.793045e+42	2.475719e+43	6.784781e+43
3.433012e+01	g.ZTF	5.278971e-05	7.565074e+14	3.717345e+43	6.322906e+42	2.771708e+43	7.633822e+43
3.434385e+01	g.ZTF	4.505980e-05	7.565074e+14	3.173021e+43	6.616450e+42	2.365818e+43	6.516433e+43
3.441443e+01	g.ZTF	4.197486e-05	7.565074e+14	2.955786e+43	5.634045e+42	2.203685e+43	6.072302e+43
3.595164e+01	g.ZTF	7.307171e-05	7.565074e+14	5.145563e+43	1.505182e+43	3.830718e+43	1.064056e+44
3.765851e+01	g.ZTF	4.352204e-05	7.565074e+14	3.064735e+43	9.969865e+42	2.277982e+43	6.383962e+43
3.767687e+01	g.ZTF	6.763154e-05	7.565074e+14	4.762477e+43	9.759748e+42	3.539840e+43	9.921115e+43
3.770386e+01	g.ZTF	5.622239e-05	7.565074e+14	3.959068e+43	1.062207e+43	2.942619e+43	8.248307e+43
3.845131e+01	g.ZTF	5.717278e-05	7.565074e+14	4.025992e+43	1.257038e+43	2.989597e+43	8.423770e+43
4.019774e+01	g.ZTF	4.268441e-05	7.565074e+14	3.005750e+43	7.488518e+42	2.228116e+43	6.340553e+43
4.021225e+01	g.ZTF	4.121633e-05	7.565074e+14	2.902371e+43	7.257690e+42	2.151450e+43	6.122903e+43
4.022566e+01	g.ZTF	4.708356e-05	7.565074e+14	3.315530e+43	8.217549e+42	2.457680e+43	6.994962e+43
4.185198e+01	g.ZTF	4.170895e-05	7.565074e+14	2.937061e+43	4.247059e+42	2.173934e+43	6.239985e+43
4.185275e+01	g.ZTF	4.145618e-05	7.565074e+14	2.919261e+43	5.513017e+42	2.160757e+43	6.202189e+43
4.187494e+01	g.ZTF	4.069577e-05	7.565074e+14	2.865714e+43	3.982886e+42	2.121082e+43	6.089001e+43
4.189047e+01	g.ZTF	4.518864e-05	7.565074e+14	3.182093e+43	5.852254e+42	2.355220e+43	6.761682e+43
4.274938e+01	g.ZTF	3.929247e-05	7.565074e+14	2.766897e+43	6.128916e+42	2.046352e+43	5.900980e+43
4.276190e+01	g.ZTF	3.979874e-05	7.565074e+14	2.802547e+43	4.988739e+42	2.072695e+43	5.977331e+43
4.278525e+01	g.ZTF	4.358623e-05	7.565074e+14	3.069255e+43	4.596520e+42	2.269899e+43	6.546822e+43
4.356782e+01	g.ZTF	3.689685e-05	7.565074e+14	2.598202e+43	4.711690e+42	1.920138e+43	5.561442e+43
4.358542e+01	g.ZTF	4.282618e-05	7.565074e+14	3.015733e+43	3.858077e+42	2.228668e+43	6.455674e+43
4.375499e+01	g.ZTF	4.548092e-05	7.565074e+14	3.202675e+43	7.253492e+42	2.366451e+43	6.861057e+43
4.436548e+01	g.ZTF	4.554800e-05	7.565074e+14	3.207398e+43	5.571594e+42	2.368269e+43	6.894813e+43
4.436631e+01	g.ZTF	4.265690e-05	7.565074e+14	3.003813e+43	5.740724e+42	2.217944e+43	6.457205e+43
4.440755e+01	g.ZTF	3.716630e-05	7.565074e+14	2.617176e+43	2.410508e+42	1.932366e+43	5.627398e+43
4.520129e+01	g.ZTF	3.995299e-05	7.565074e+14	2.813409e+43	4.084218e+42	2.075294e+43	6.077383e+43
4.522482e+01	g.ZTF	3.880693e-05	7.565074e+14	2.732706e+43	5.728499e+42	2.015707e+43	5.903872e+43
5.040881e+01	g.ZTF	3.417191e-05	7.565074e+14	2.406317e+43	6.190127e+42	1.766732e+43	5.321303e+43
5.040957e+01	g.ZTF	3.548373e-05	7.565074e+14	2.498693e+43	4.952412e+42	1.834553e+43	5.525607e+43
5.043136e+01	g.ZTF	3.291162e-05	7.565074e+14	2.317570e+43	4.794224e+42	1.701529e+43	5.125738e+43
5.044720e+01	g.ZTF	3.685609e-05	7.565074e+14	2.595332e+43	5.249294e+42	1.905423e+43	5.740602e+43
5.116164e+01	g.ZTF	4.142946e-05	7.565074e+14	2.917379e+43	4.231067e+42	2.140003e+43	6.481777e+43
5.198458e+01	g.ZTF	3.875692e-05	7.565074e+14	2.729185e+43	6.073031e+42	1.999891e+43	6.096129e+43
5.200495e+01	g.ZTF	4.226582e-05	7.565074e+14	2.976274e+43	4.370265e+42	2.180899e+43	6.648902e+43
5.202482e+01	g.ZTF	3.740669e-05	7.565074e+14	2.634104e+43	5.364106e+42	1.930123e+43	5.885242e+43
5.275877e+01	g.ZTF	3.994195e-05	7.565074e+14	2.812632e+43	5.069667e+42	2.059112e+43	6.313277e+43
5.531979e+01	g.ZTF	3.254987e-05	7.565074e+14	2.292097e+43	3.728201e+42	1.672871e+43	5.229687e+43
5.532054e+01	g.ZTF	3.180602e-05	7.565074e+14	2.239716e+43	3.096345e+42	1.634640e+43	5.110199e+43
5.534192e+01	g.ZTF	3.660575e-05	7.565074e+14	2.577703e+43	3.786773e+42	1.881270e+43	5.882150e+43
5.535969e+01	g.ZTF	3.394605e-05	7.565074e+14	2.390413e+43	3.998199e+42	1.744545e+43	5.455375e+43
5.864343e+01	g.ZTF	3.607691e-05	7.565074e+14	2.540463e+43	6.502452e+42	1.848358e+43	5.895829e+43
5.865784e+01	g.ZTF	3.176503e-05	7.565074e+14	2.236830e+43	7.167423e+42	1.627422e+43	5.191568e+43
6.115240e+01	g.ZTF	4.253920e-05	7.565074e+14	2.995525e+43	1.110765e+43	2.177474e+43	6.986873e+43
6.362893e+01	g.ZTF	5.389014e-05	7.565074e+14	3.794835e+43	1.024086e+43	2.758121e+43	8.857992e+43
6.868224e+01	g.ZTF	3.161617e-05	7.565074e+14	2.226347e+43	4.326643e+42	1.616798e+43	5.220752e+43
6.870001e+01	g.ZTF	3.427909e-05	7.565074e+14	2.413865e+43	4.397592e+42	1.752980e+43	5.660391e+43
6.870076e+01	g.ZTF	3.132920e-05	7.565074e+14	2.206139e+43	5.087951e+42	1.602127e+43	5.173282e+43
7.454921e+01	g.ZTF	2.890609e-05	7.565074e+14	2.035508e+43	3.938897e+42	1.481684e+43	4.711405e+43
7.705919e+01	g.ZTF	2.957395e-05	7.565074e+14	2.082538e+43	4.611084e+42	1.517268e+43	4.796815e+43
7.956463e+01	g.ZTF	2.644291e-05	7.565074e+14	1.862057e+43	3.716443e+42	1.357317e+43	4.277214e+43
-2.911768e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.911768e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.911768e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.911768e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.911768e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.911768e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.911768e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.911768e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.911765e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.114386e+43	0.000000e+00	0.000000e+00
-2.668482e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-2.668482e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-2.668482e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-2.668482e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-2.668482e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-2.668482e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-2.668482e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-2.668482e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-2.668481e+01	r.ZTF	0.000000e+00	5.630894e+14	0.000000e+00	1.443083e+43	0.000000e+00	0.000000e+00
-1.988989e+01	r.ZTF	2.504918e-05	5.630894e+14	1.294019e+43	2.981578e+42	1.576969e+43	4.173150e+43
-1.655288e+01	r.ZTF	4.453213e-05	5.630894e+14	2.300491e+43	3.828727e+42	2.801552e+43	7.359301e+43
-6.539892e+00	r.ZTF	6.799445e-05	5.630894e+14	3.512534e+43	8.120260e+42	4.270117e+43	1.101598e+44
-5.807705e+00	r.ZTF	4.291345e-05	5.630894e+14	2.216872e+43	6.213241e+42	2.693855e+43	6.919359e+43
-5.782223e+00	r.ZTF	4.248088e-05	5.630894e+14	2.194525e+43	4.418414e+42	2.666667e+43	6.848654e+43
-5.007537e+00	r.ZTF	5.307787e-05	5.630894e+14	2.741956e+43	3.747746e+42	3.330720e+43	8.524067e+43
-4.984486e+00	r.ZTF	6.452878e-05	5.630894e+14	3.333501e+43	5.842719e+42	4.049255e+43	1.036223e+44
-4.957327e+00	r.ZTF	5.260094e-05	5.630894e+14	2.717318e+43	3.488823e+42	3.300742e+43	8.446056e+43
-3.996538e+00	r.ZTF	5.075437e-05	5.630894e+14	2.621927e+43	3.791271e+42	3.183979e+43	8.124304e+43
-2.452130e+00	r.ZTF	5.545152e-05	5.630894e+14	2.864577e+43	3.957560e+42	3.476794e+43	8.824159e+43
-2.451376e+00	r.ZTF	5.196530e-05	5.630894e+14	2.684482e+43	3.943637e+42	3.258208e+43	8.269356e+43
-2.435031e+00	r.ZTF	5.994507e-05	5.630894e+14	3.096710e+43	4.212663e+42	3.758509e+43	9.538419e+43
1.022388e+00	r.ZTF	5.617634e-05	5.630894e+14	2.902021e+43	3.816844e+42	3.520671e+43	8.895881e+43
9.321689e+00	r.ZTF	5.863453e-05	5.630894e+14	3.029009e+43	5.588345e+42	3.679507e+43	9.419196e+43
9.332362e+00	r.ZTF	5.225808e-05	5.630894e+14	2.699607e+43	5.619332e+42	3.279373e+43	8.395142e+43
1.010805e+01	r.ZTF	5.731040e-05	5.630894e+14	2.960605e+43	3.831180e+42	3.597153e+43	9.227597e+43
1.012691e+01	r.ZTF	5.258156e-05	5.630894e+14	2.716318e+43	3.730215e+42	3.300357e+43	8.466625e+43
1.013739e+01	r.ZTF	5.542599e-05	5.630894e+14	2.863258e+43	4.670408e+42	3.478900e+43	8.924880e+43
1.086749e+01	r.ZTF	4.907197e-05	5.630894e+14	2.535015e+43	4.091308e+42	3.080617e+43	7.917141e+43
1.089682e+01	r.ZTF	4.991987e-05	5.630894e+14	2.578817e+43	3.743281e+42	3.133870e+43	8.054625e+43
1.090898e+01	r.ZTF	5.540047e-05	5.630894e+14	2.861940e+43	4.032995e+42	3.477943e+43	8.939240e+43
1.181585e+01	r.ZTF	5.016877e-05	5.630894e+14	2.591675e+43	4.253671e+42	3.150245e+43	8.116366e+43
1.183463e+01	r.ZTF	5.687920e-05	5.630894e+14	2.938330e+43	4.010604e+42	3.571626e+43	9.202370e+43
1.264276e+01	r.ZTF	4.602497e-05	5.630894e+14	2.377610e+43	6.718488e+42	2.890515e+43	7.459634e+43
1.265994e+01	r.ZTF	6.066155e-05	5.630894e+14	3.133723e+43	6.465234e+42	3.809752e+43	9.832276e+43
1.267755e+01	r.ZTF	6.526998e-05	5.630894e+14	3.371790e+43	6.178894e+42	4.099192e+43	1.057964e+44
1.757813e+01	r.ZTF	4.961734e-05	5.630894e+14	2.563188e+43	2.802250e+42	3.119145e+43	8.130288e+43
1.765625e+01	r.ZTF	4.931664e-05	5.630894e+14	2.547655e+43	4.313833e+42	3.100288e+43	8.082397e+43
1.765701e+01	r.ZTF	4.690223e-05	5.630894e+14	2.422928e+43	4.496405e+42	2.948507e+43	7.686717e+43
1.769024e+01	r.ZTF	5.728402e-05	5.630894e+14	2.959242e+43	5.122750e+42	3.601180e+43	9.388851e+43
1.845156e+01	r.ZTF	5.046537e-05	5.630894e+14	2.606997e+43	3.018224e+42	3.173208e+43	8.291610e+43
1.846715e+01	r.ZTF	5.616600e-05	5.630894e+14	2.901486e+43	3.824158e+42	3.531674e+43	9.228733e+43
1.938173e+01	r.ZTF	4.533916e-05	5.630894e+14	2.342181e+43	2.841070e+42	2.851855e+43	7.478602e+43
2.182180e+01	r.ZTF	5.500390e-05	5.630894e+14	2.841453e+43	5.113765e+42	3.461719e+43	9.131610e+43
2.263372e+01	r.ZTF	4.415231e-05	5.630894e+14	2.280870e+43	3.387306e+42	2.779592e+43	7.355305e+43
2.264192e+01	r.ZTF	4.520156e-05	5.630894e+14	2.335073e+43	3.912091e+42	2.845656e+43	7.530360e+43
2.441174e+01	r.ZTF	4.306391e-05	5.630894e+14	2.224644e+43	3.991399e+42	2.712337e+43	7.212945e+43
2.851426e+01	r.ZTF	3.941608e-05	5.630894e+14	2.036200e+43	2.569837e+42	2.484336e+43	6.656696e+43
2.851579e+01	r.ZTF	3.973685e-05	5.630894e+14	2.052771e+43	2.992159e+42	2.504555e+43	6.710899e+43
2.854460e+01	r.ZTF	3.990189e-05	5.630894e+14	2.061297e+43	3.288245e+42	2.514976e+43	6.739359e+43
2.859121e+01	r.ZTF	3.939068e-05	5.630894e+14	2.034888e+43	3.722164e+42	2.482784e+43	6.653954e+43
2.933044e+01	r.ZTF	3.851532e-05	5.630894e+14	1.989668e+43	2.813352e+42	2.427739e+43	6.510134e+43
2.941954e+01	r.ZTF	4.419300e-05	5.630894e+14	2.282972e+43	5.996885e+42	2.785618e+43	7.469744e+43
3.016463e+01	r.ZTF	4.317114e-05	5.630894e+14	2.230183e+43	3.021544e+42	2.721598e+43	7.309357e+43
3.102758e+01	r.ZTF	3.728322e-05	5.630894e+14	1.926019e+43	3.994888e+42	2.351301e+43	6.340704e+43
3.188679e+01	r.ZTF	4.007499e-05	5.630894e+14	2.070239e+43	3.046470e+42	2.528455e+43	6.850425e+43
3.189959e+01	r.ZTF	3.644462e-05	5.630894e+14	1.882697e+43	3.039752e+42	2.299422e+43	6.230429e+43
3.193840e+01	r.ZTF	4.253961e-05	5.630894e+14	2.197559e+43	3.880059e+42	2.684040e+43	7.274458e+43
3.273655e+01	r.ZTF	4.018958e-05	5.630894e+14	2.076159e+43	3.826338e+42	2.536999e+43	6.912616e+43
3.350371e+01	r.ZTF	3.930732e-05	5.630894e+14	2.030582e+43	3.210165e+42	2.482555e+43	6.801874e+43
3.351118e+01	r.ZTF	4.243395e-05	5.630894e+14	2.192101e+43	3.158725e+42	2.680039e+43	7.343353e+43
3.437008e+01	r.ZTF	4.009345e-05	5.630894e+14	2.071193e+43	4.381847e+42	2.533449e+43	6.979205e+43
3.438643e+01	r.ZTF	5.177421e-05	5.630894e+14	2.674610e+43	4.857839e+42	3.271567e+43	9.013431e+43
3.439196e+01	r.ZTF	3.658251e-05	5.630894e+14	1.889820e+43	4.118233e+42	2.311623e+43	6.368910e+43
3.781820e+01	r.ZTF	5.447954e-05	5.630894e+14	2.814366e+43	6.348118e+42	3.447965e+43	9.669979e+43
3.940235e+01	r.ZTF	3.244543e-05	5.630894e+14	1.676102e+43	4.010656e+42	2.055291e+43	5.823761e+43
4.191216e+01	r.ZTF	3.285439e-05	5.630894e+14	1.697229e+43	3.284296e+42	2.083570e+43	5.982461e+43
4.191292e+01	r.ZTF	2.732961e-05	5.630894e+14	1.411824e+43	3.293756e+42	1.733198e+43	4.976473e+43
4.194192e+01	r.ZTF	3.563801e-05	5.630894e+14	1.841029e+43	3.855908e+42	2.260132e+43	6.490409e+43
4.279297e+01	r.ZTF	3.382778e-05	5.630894e+14	1.747513e+43	4.601616e+42	2.146130e+43	6.190094e+43
4.281107e+01	r.ZTF	3.699248e-05	5.630894e+14	1.910999e+43	3.301939e+42	2.346926e+43	6.769883e+43
4.283203e+01	r.ZTF	2.990567e-05	5.630894e+14	1.544901e+43	3.201539e+42	1.897333e+43	5.473611e+43
4.361871e+01	r.ZTF	3.152053e-05	5.630894e+14	1.628323e+43	3.034486e+42	2.000506e+43	5.795808e+43
4.363203e+01	r.ZTF	3.895771e-05	5.630894e+14	2.012522e+43	2.806518e+42	2.472535e+43	7.163873e+43
4.365441e+01	r.ZTF	2.888241e-05	5.630894e+14	1.492040e+43	2.976560e+42	1.833103e+43	5.311837e+43
4.457308e+01	r.ZTF	2.965333e-05	5.630894e+14	1.531865e+43	1.774334e+42	1.883003e+43	5.489937e+43
4.529908e+01	r.ZTF	2.873383e-05	5.630894e+14	1.484364e+43	2.534696e+42	1.825395e+43	5.349284e+43
5.023974e+01	r.ZTF	2.643830e-05	5.630894e+14	1.365779e+43	3.215267e+42	1.683189e+43	5.063568e+43
5.025927e+01	r.ZTF	2.528794e-05	5.630894e+14	1.306353e+43	3.021224e+42	1.609970e+43	4.843976e+43
5.026572e+01	r.ZTF	2.677895e-05	5.630894e+14	1.383377e+43	2.433602e+42	1.704902e+43	5.129838e+43
5.195315e+01	r.ZTF	3.210949e-05	5.630894e+14	1.658748e+43	3.610106e+42	2.046372e+43	6.236342e+43
5.527251e+01	r.ZTF	3.142197e-05	5.630894e+14	1.623232e+43	2.226132e+42	2.006520e+43	6.270523e+43
5.528551e+01	r.ZTF	2.940583e-05	5.630894e+14	1.519080e+43	2.564594e+42	1.877789e+43	5.868797e+43
5.529741e+01	r.ZTF	2.729691e-05	5.630894e+14	1.410134e+43	2.739131e+42	1.743130e+43	5.448420e+43
5.858484e+01	r.ZTF	3.680895e-05	5.630894e+14	1.901518e+43	4.677891e+42	2.354149e+43	7.506389e+43
1.176924e+01	i.ZTF	6.197939e-05	4.533657e+14	2.599813e+43	4.460983e+42	4.856257e+43	1.251024e+44


==> data/RobbStark.dat <==
#RobbStark
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58691.36 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
2.485503e+01	UVW2 	2.435166e-05	1.667301e+15	1.645090e+43	3.484922e+42	1.765428e+43	3.576961e+43
3.234073e+01	UVW2 	1.401292e-05	1.667301e+15	9.466503e+42	2.615692e+42	9.548084e+42	1.982572e+43
3.347900e+01	UVW2 	1.187213e-05	1.667301e+15	8.020281e+42	2.511564e+42	7.626545e+42	1.622531e+43
3.401266e+01	UVW2 	8.841554e-06	1.667301e+15	5.972960e+42	3.300780e+42	5.529142e+42	1.189819e+43
4.750363e+01	UVW2 	2.304245e-05	1.667301e+15	1.556645e+43	3.297563e+42	8.265886e+42	2.380353e+43
4.786313e+01	UVW2 	8.521747e-06	1.667301e+15	5.756912e+42	2.863248e+42	3.014917e+42	8.759146e+42
4.958637e+01	UVW2 	1.313798e-05	1.667301e+15	8.875434e+42	2.043644e+42	4.347532e+42	1.319756e+43
2.485864e+01	UVM2 	3.572001e-05	1.504023e+15	2.205109e+43	3.452666e+42	1.940954e+43	3.932561e+43
3.234334e+01	UVM2 	1.962960e-05	1.504023e+15	1.211797e+43	3.236709e+42	1.012681e+43	2.102864e+43
3.348145e+01	UVM2 	1.182801e-05	1.504023e+15	7.301801e+42	6.590703e+42	5.809394e+42	1.235998e+43
3.401472e+01	UVM2 	2.471221e-05	1.504023e+15	1.525562e+43	3.934266e+42	1.186862e+43	2.554132e+43
4.750620e+01	UVM2 	1.678462e-05	1.504023e+15	1.036168e+43	3.149340e+42	5.074254e+42	1.461339e+43
4.786513e+01	UVM2 	2.093686e-05	1.504023e+15	1.292498e+43	3.928435e+42	6.257171e+42	1.817969e+43
4.958861e+01	UVM2 	2.295681e-05	1.504023e+15	1.417196e+43	2.741100e+42	6.489950e+42	1.970230e+43
2.487521e+01	UVW1 	2.186277e-05	1.339161e+15	1.150823e+43	2.967851e+42	8.689468e+42	1.760494e+43
3.234588e+01	UVW1 	1.583818e-05	1.339161e+15	8.336974e+42	2.917882e+42	6.037344e+42	1.253746e+43
3.347524e+01	UVW1 	4.015182e-05	1.339161e+15	2.113530e+43	4.282593e+42	1.471874e+43	3.131138e+43
3.401090e+01	UVW1 	2.752360e-05	1.339161e+15	1.448800e+43	5.871334e+42	9.909296e+42	2.132304e+43
4.750868e+01	UVW1 	2.166233e-05	1.339161e+15	1.140272e+43	3.150688e+42	5.384662e+42	1.550827e+43
4.786705e+01	UVW1 	2.146373e-05	1.339161e+15	1.129818e+43	3.642102e+42	5.286593e+42	1.536051e+43
4.959086e+01	UVW1 	2.226923e-05	1.339161e+15	1.172218e+43	2.375236e+42	5.246927e+42	1.592962e+43
2.487617e+01	U    	5.014058e-05	9.749348e+14	1.799497e+43	4.143495e+42	1.219284e+43	2.470274e+43
3.347648e+01	U    	3.021269e-05	9.749348e+14	1.084304e+43	5.293009e+42	7.073859e+42	1.504870e+43
3.401148e+01	U    	7.247519e-05	9.749348e+14	2.601064e+43	8.863975e+42	1.682675e+43	3.620864e+43
2.740389e+01	u.IOO	5.219495e-05	9.469345e+14	1.813408e+43	1.820529e+42	1.249692e+43	2.505799e+43
3.640745e+01	u.IOO	3.654504e-05	9.469345e+14	1.269684e+43	1.765827e+42	8.064208e+42	1.822647e+43
2.740201e+01	g.IOO	4.719928e-05	7.222181e+14	1.212394e+43	1.116656e+42	1.020271e+43	2.045795e+43
3.640550e+01	g.IOO	3.188126e-05	7.222181e+14	8.189246e+42	7.542574e+41	6.734678e+42	1.522095e+43
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.424485e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	2.530177e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-1.156446e+01	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	3.318209e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-8.841629e+00	g.ZTF	0.000000e+00	7.083142e+14	0.000000e+00	7.201673e+42	0.000000e+00	0.000000e+00
-2.610380e+00	g.ZTF	8.035766e-05	7.083142e+14	2.039877e+43	2.304174e+42	1.722519e+43	3.860331e+43
1.096211e-01	g.ZTF	1.015003e-04	7.083142e+14	2.576582e+43	2.373119e+42	2.180304e+43	4.818738e+43
2.749215e+00	g.ZTF	1.048835e-04	7.083142e+14	2.662465e+43	2.452221e+42	2.255751e+43	4.945767e+43
3.650479e+00	g.ZTF	9.992341e-05	7.083142e+14	2.536553e+43	2.336251e+42	2.149733e+43	4.703992e+43
8.070004e+00	g.ZTF	8.714195e-05	7.083142e+14	2.212096e+43	2.037415e+42	1.880320e+43	4.037879e+43
1.349982e+01	g.ZTF	7.756526e-05	7.083142e+14	1.968992e+43	2.192532e+42	1.680225e+43	3.523082e+43
1.618935e+01	g.ZTF	8.125821e-05	7.083142e+14	2.062737e+43	2.899173e+42	1.762881e+43	3.663409e+43
2.069606e+01	g.ZTF	5.315049e-05	7.083142e+14	1.349224e+43	3.407431e+42	1.155088e+43	2.376221e+43
3.224942e+01	g.ZTF	3.487444e-05	7.083142e+14	8.852866e+42	1.539436e+42	7.569634e+42	1.568527e+43
3.672757e+01	g.ZTF	3.265783e-05	7.083142e+14	8.290179e+42	1.238484e+42	6.985541e+42	1.588246e+43
2.740296e+01	r.IOO	4.970780e-05	5.461299e+14	9.346985e+42	8.608891e+41	1.158844e+43	2.323645e+43
3.640647e+01	r.IOO	3.445280e-05	5.461299e+14	6.478456e+42	5.966879e+41	8.191449e+42	1.851372e+43
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-8.879141e+00	r.ZTF	0.000000e+00	5.272178e+14	0.000000e+00	3.915785e+42	0.000000e+00	0.000000e+00
-2.630439e+00	r.ZTF	6.751417e-05	5.272178e+14	1.227415e+43	1.416506e+42	1.651016e+43	3.700616e+43
5.557422e-02	r.ZTF	8.437134e-05	5.272178e+14	1.533881e+43	1.458318e+42	2.057945e+43	4.549236e+43
2.722440e+00	r.ZTF	9.012285e-05	5.272178e+14	1.638444e+43	1.509062e+42	2.194857e+43	4.812595e+43
5.423178e+00	r.ZTF	8.673511e-05	5.272178e+14	1.576854e+43	1.452336e+42	2.108575e+43	4.580456e+43
1.079866e+01	r.ZTF	7.976180e-05	5.272178e+14	1.450079e+43	1.335572e+42	1.929357e+43	4.086114e+43
2.061047e+01	r.ZTF	4.879271e-05	5.272178e+14	8.870570e+42	2.150370e+42	1.173202e+43	2.413890e+43
2.241987e+01	r.ZTF	5.329359e-05	5.272178e+14	9.688834e+42	1.323392e+42	1.279886e+43	2.618640e+43
2.325309e+01	r.ZTF	5.698426e-05	5.272178e+14	1.035980e+43	1.641178e+42	1.367556e+43	2.788872e+43
2.514387e+01	r.ZTF	5.440953e-05	5.272178e+14	9.891714e+42	1.220821e+42	1.303709e+43	2.639484e+43
2.956347e+01	r.ZTF	4.988787e-05	5.272178e+14	9.069671e+42	9.857101e+41	1.190473e+43	2.366304e+43


==> data/SansaStark.dat <==
#SansaStark
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58404.03 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
4.385521e+01	UVW2 	1.442434e-04	1.624014e+15	5.401639e+43	1.492528e+42	1.108296e+43	8.056156e+43
5.139656e+01	UVW2 	1.901498e-04	1.624014e+15	7.120747e+43	4.590915e+42	1.438918e+43	1.070243e+44
5.508883e+01	UVW2 	1.702534e-04	1.624014e+15	6.375666e+43	2.936102e+42	1.279544e+43	9.617156e+43
6.190959e+01	UVW2 	1.799268e-04	1.624014e+15	6.737915e+43	2.482340e+42	1.354613e+43	1.015417e+44
6.225413e+01	UVW2 	1.954771e-04	1.624014e+15	7.320243e+43	6.067974e+42	1.472939e+43	1.102681e+44
6.412582e+01	UVW2 	1.782772e-04	1.624014e+15	6.676141e+43	2.459581e+42	1.350083e+43	1.003030e+44
6.988482e+01	UVW2 	1.782772e-04	1.624014e+15	6.676141e+43	3.689372e+42	1.376373e+43	9.933610e+43
7.000173e+01	UVW2 	1.640952e-04	1.624014e+15	6.145052e+43	3.961861e+42	1.267437e+43	9.141438e+43
7.632319e+01	UVW2 	1.671459e-04	1.624014e+15	6.259297e+43	2.882513e+42	1.322547e+43	9.206939e+43
7.641573e+01	UVW2 	1.567097e-04	1.624014e+15	5.868479e+43	3.783548e+42	1.240465e+43	8.630533e+43
8.283437e+01	UVW2 	1.510413e-04	1.624014e+15	5.656210e+43	2.604781e+42	1.220143e+43	8.245515e+43
8.306751e+01	UVW2 	1.114540e-04	1.624014e+15	4.173741e+43	2.690910e+42	9.007710e+42	6.083211e+43
8.916951e+01	UVW2 	1.581597e-04	1.624014e+15	5.922779e+43	3.818557e+42	1.299052e+43	8.576133e+43
8.960119e+01	UVW2 	1.567097e-04	1.624014e+15	5.868479e+43	3.243041e+42	1.287904e+43	8.495532e+43
8.996024e+01	UVW2 	1.496566e-04	1.624014e+15	5.604354e+43	4.645620e+42	1.230497e+43	8.111725e+43
9.045622e+01	UVW2 	1.552730e-04	1.624014e+15	5.814676e+43	4.819963e+42	1.275068e+43	8.420313e+43
9.561233e+01	UVW2 	1.377513e-04	1.624014e+15	5.158525e+43	1.900471e+42	1.099415e+43	7.558875e+43
1.202321e+02	UVW2 	1.074226e-04	1.624014e+15	4.022773e+43	1.852555e+42	7.418253e+42	6.386391e+43
1.259790e+02	UVW2 	1.074226e-04	1.624014e+15	4.022773e+43	1.852555e+42	7.674854e+42	6.246832e+43
2.250900e+02	UVW2 	5.433702e-05	1.624014e+15	2.034818e+43	1.311896e+42	4.124180e+42	3.053584e+43
3.075158e+02	UVW2 	2.931540e-05	1.624014e+15	1.097806e+43	1.011117e+42	1.823956e+42	1.892358e+43
5.139205e+01	UVM2 	1.475891e-04	1.464975e+15	5.055521e+43	4.656307e+42	1.122977e+43	8.352444e+43
5.508287e+01	UVM2 	1.910093e-04	1.464975e+15	6.542834e+43	3.615704e+42	1.445165e+43	1.086168e+44
6.170387e+01	UVM2 	2.588537e-04	1.464975e+15	8.866779e+43	9.799927e+42	1.960530e+43	1.470642e+44
6.194213e+01	UVM2 	1.945604e-04	1.464975e+15	6.664474e+43	3.682925e+42	1.474224e+43	1.104956e+44
6.215771e+01	UVM2 	1.910093e-04	1.464975e+15	6.542834e+43	4.218321e+42	1.447890e+43	1.084422e+44
6.411596e+01	UVM2 	2.037297e-04	1.464975e+15	6.978561e+43	2.570997e+42	1.551065e+43	1.152379e+44
6.990653e+01	UVM2 	1.790830e-04	1.464975e+15	6.134313e+43	3.389946e+42	1.385391e+43	9.997486e+43
6.999562e+01	UVM2 	2.094375e-04	1.464975e+15	7.174075e+43	5.286054e+42	1.620660e+43	1.168947e+44
7.634822e+01	UVM2 	1.945604e-04	1.464975e+15	6.664474e+43	3.069104e+42	1.535979e+43	1.069108e+44
8.282230e+01	UVM2 	1.807401e-04	1.464975e+15	6.191073e+43	3.421313e+42	1.451311e+43	9.808041e+43
8.306015e+01	UVM2 	1.216338e-04	1.464975e+15	4.166447e+43	3.453696e+42	9.770835e+42	6.598713e+43
8.916444e+01	UVM2 	1.603446e-04	1.464975e+15	5.492447e+43	5.058731e+42	1.305313e+43	8.617667e+43
8.959267e+01	UVM2 	1.545448e-04	1.464975e+15	5.293780e+43	3.900601e+42	1.258719e+43	8.303138e+43
8.995702e+01	UVM2 	1.807401e-04	1.464975e+15	6.191073e+43	6.272408e+42	1.472630e+43	9.707977e+43
9.045301e+01	UVM2 	1.489548e-04	1.464975e+15	5.102299e+43	5.639269e+42	1.212413e+43	8.006338e+43
9.560307e+01	UVM2 	1.309346e-04	1.464975e+15	4.485036e+43	2.478522e+42	1.041016e+43	7.156855e+43
1.202364e+02	UVM2 	9.142278e-05	1.464975e+15	3.131597e+43	2.019015e+42	6.450847e+42	5.553319e+43
1.259828e+02	UVM2 	1.059386e-04	1.464975e+15	3.628824e+43	2.005362e+42	7.687652e+42	6.256965e+43
3.075180e+02	UVM2 	3.112106e-05	1.464975e+15	1.066021e+43	1.374579e+42	2.015011e+42	2.090552e+43
5.139383e+01	UVW1 	1.825100e-04	1.304393e+15	5.313056e+43	4.893505e+42	1.353540e+43	1.006735e+44
5.508518e+01	UVW1 	1.825100e-04	1.304393e+15	5.313056e+43	2.936103e+42	1.347499e+43	1.012774e+44
6.170466e+01	UVW1 	1.982836e-04	1.304393e+15	5.772240e+43	7.443001e+42	1.465183e+43	1.099067e+44
6.194644e+01	UVW1 	1.928798e-04	1.304393e+15	5.614930e+43	3.620079e+42	1.425754e+43	1.068611e+44
6.215925e+01	UVW1 	1.964657e-04	1.304393e+15	5.719320e+43	4.214150e+42	1.452710e+43	1.088026e+44
6.411987e+01	UVW1 	1.964657e-04	1.304393e+15	5.719320e+43	2.633844e+42	1.457736e+43	1.083028e+44
6.990887e+01	UVW1 	1.634131e-04	1.304393e+15	4.757123e+43	3.067030e+42	1.227926e+43	8.861050e+43
6.999796e+01	UVW1 	1.759085e-04	1.304393e+15	5.120877e+43	4.244852e+42	1.322108e+43	9.535956e+43
7.631983e+01	UVW1 	1.808368e-04	1.304393e+15	5.264345e+43	3.394049e+42	1.380730e+43	9.612179e+43
7.641183e+01	UVW1 	1.575022e-04	1.304393e+15	4.585053e+43	4.222990e+42	1.202876e+43	8.369216e+43
8.282693e+01	UVW1 	1.334402e-04	1.304393e+15	3.884583e+43	2.862266e+42	1.032718e+43	6.979078e+43
8.306298e+01	UVW1 	1.216989e-04	1.304393e+15	3.542782e+43	3.589325e+42	9.421420e+42	6.362686e+43
8.916640e+01	UVW1 	1.346749e-04	1.304393e+15	3.920526e+43	4.333126e+42	1.053642e+43	6.956071e+43
8.959596e+01	UVW1 	1.532099e-04	1.304393e+15	4.460098e+43	3.697112e+42	1.199117e+43	7.909930e+43
8.995824e+01	UVW1 	1.476681e-04	1.304393e+15	4.298772e+43	5.938972e+42	1.156089e+43	7.621239e+43
9.045426e+01	UVW1 	1.286136e-04	1.304393e+15	3.744074e+43	5.172629e+42	1.006093e+43	6.643945e+43
9.560666e+01	UVW1 	1.286136e-04	1.304393e+15	3.744074e+43	2.413893e+42	9.875721e+42	6.789622e+43
1.202274e+02	UVW1 	9.147170e-05	1.304393e+15	2.662836e+43	2.207306e+42	6.390611e+42	5.501944e+43
1.259750e+02	UVW1 	9.490449e-05	1.304393e+15	2.762768e+43	2.290143e+42	6.779145e+42	5.518045e+43
3.075133e+02	UVW1 	2.813758e-05	1.304393e+15	8.191140e+42	1.282534e+42	1.836585e+42	1.905488e+43
5.139491e+01	U    	1.431893e-04	9.496231e+14	2.828050e+43	3.646622e+42	1.195786e+43	8.894025e+43
5.508658e+01	U    	1.721515e-04	9.496231e+14	3.400063e+43	2.505259e+42	1.434760e+43	1.078366e+44
6.170515e+01	U    	1.330181e-04	9.496231e+14	2.627163e+43	5.323354e+42	1.109030e+43	8.319074e+43
6.194904e+01	U    	1.737444e-04	9.496231e+14	3.431524e+43	2.528440e+42	1.448814e+43	1.085885e+44
6.216018e+01	U    	1.599229e-04	9.496231e+14	3.158545e+43	2.909127e+42	1.333744e+43	9.989219e+43
6.412223e+01	U    	1.485630e-04	9.496231e+14	2.934182e+43	1.891737e+42	1.240931e+43	9.219461e+43
6.988230e+01	U    	1.247127e-04	9.496231e+14	2.463128e+43	2.949212e+42	1.047624e+43	7.561060e+43
6.999938e+01	U    	1.555646e-04	9.496231e+14	3.072466e+43	3.395814e+42	1.306957e+43	9.426605e+43
7.632115e+01	U    	1.458514e-04	9.496231e+14	2.880627e+43	2.387840e+42	1.234067e+43	8.591094e+43
7.641331e+01	U    	1.270313e-04	9.496231e+14	2.508921e+43	3.235123e+42	1.074953e+43	7.479099e+43
8.282972e+01	U    	1.367448e-04	9.496231e+14	2.700766e+43	2.487498e+42	1.164074e+43	7.866710e+43
8.306469e+01	U    	1.224364e-04	9.496231e+14	2.418171e+43	3.340827e+42	1.042415e+43	7.039838e+43
8.916759e+01	U    	1.258667e-04	9.496231e+14	2.485919e+43	3.892348e+42	1.076711e+43	7.108333e+43
8.959793e+01	U    	1.330181e-04	9.496231e+14	2.627163e+43	2.903648e+42	1.138085e+43	7.507309e+43
8.995900e+01	U    	9.906282e-05	9.496231e+14	1.956532e+43	5.045692e+42	8.476819e+42	5.588130e+43
9.045503e+01	U    	1.418766e-04	9.496231e+14	2.802122e+43	4.645529e+42	1.213594e+43	8.014269e+43
9.560883e+01	U    	1.258667e-04	9.496231e+14	2.485919e+43	1.831693e+42	1.067685e+43	7.340526e+43
1.202289e+02	U    	8.470532e-05	9.496231e+14	1.672966e+43	2.465373e+42	6.886332e+42	5.928650e+43
1.259762e+02	U    	8.164145e-05	9.496231e+14	1.612453e+43	2.524711e+42	6.703829e+42	5.456662e+43
3.075141e+02	U    	1.305902e-05	9.496231e+14	2.579212e+42	1.282793e+42	1.029652e+42	1.068276e+43
-2.535175e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.535175e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.535175e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.535175e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.535175e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.535175e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.535175e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.535175e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.535173e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.223175e+42	0.000000e+00	0.000000e+00
-2.361949e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.361949e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.361949e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.361949e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.361949e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.361949e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.361949e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.361949e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.361946e+01	g.ZTF	0.000000e+00	6.899246e+14	0.000000e+00	1.194342e+42	0.000000e+00	0.000000e+00
-2.266367e+01	g.ZTF	1.751588e-05	6.899246e+14	2.441742e+42	4.952229e+41	1.980237e+42	1.518997e+43
-1.985034e+01	g.ZTF	2.526224e-05	6.899246e+14	3.521599e+42	6.559257e+41	2.854851e+42	2.215681e+43
-1.906192e+01	g.ZTF	2.950339e-05	6.899246e+14	4.112821e+42	1.018678e+42	3.334192e+42	2.586450e+43
-1.812289e+01	g.ZTF	3.800422e-05	6.899246e+14	5.297852e+42	1.159370e+42	4.293441e+42	3.363521e+43
-1.714035e+01	g.ZTF	5.227714e-05	6.899246e+14	7.287521e+42	1.574648e+42	5.903891e+42	4.671898e+43
-1.438612e+01	g.ZTF	7.349738e-05	6.899246e+14	1.024566e+43	1.530616e+42	8.295210e+42	6.688086e+43
-6.129412e+00	g.ZTF	1.451282e-04	6.899246e+14	2.023112e+43	1.863355e+42	1.636850e+43	1.347573e+44
2.049357e+01	g.ZTF	1.703381e-04	6.899246e+14	2.374542e+43	2.187034e+42	1.927574e+43	1.438484e+44
2.867675e+01	g.ZTF	1.516184e-04	6.899246e+14	2.113586e+43	1.946684e+42	1.718914e+43	1.217892e+44
3.420037e+01	g.ZTF	1.648891e-04	6.899246e+14	2.298581e+43	2.117071e+42	1.869497e+43	1.322016e+44
4.248761e+01	g.ZTF	1.120036e-04	6.899246e+14	1.561348e+43	3.075985e+42	1.268827e+43	9.182699e+43
5.988890e+01	g.ZTF	1.172389e-04	6.899246e+14	1.634330e+43	1.777096e+42	1.326169e+43	1.001009e+44
6.264294e+01	g.ZTF	1.125102e-04	6.899246e+14	1.568411e+43	1.559215e+42	1.273137e+43	9.510929e+43
6.532215e+01	g.ZTF	1.102737e-04	6.899246e+14	1.537234e+43	2.079875e+42	1.248301e+43	9.225421e+43
7.269458e+01	g.ZTF	6.212578e-05	6.899246e+14	8.660438e+42	1.180531e+42	7.042691e+42	5.001189e+43
7.269498e+01	g.ZTF	1.068346e-04	6.899246e+14	1.489292e+43	1.371689e+42	1.211096e+43	8.600274e+43
7.911969e+01	g.ZTF	1.025066e-04	6.899246e+14	1.428959e+43	1.316120e+42	1.163339e+43	8.011897e+43
8.194286e+01	g.ZTF	9.137594e-05	6.899246e+14	1.273796e+43	1.173209e+42	1.037603e+43	7.038488e+43
9.111840e+01	g.ZTF	1.031886e-04	6.899246e+14	1.438467e+43	1.549655e+42	1.172688e+43	7.786200e+43
9.664221e+01	g.ZTF	9.401385e-05	6.899246e+14	1.310569e+43	1.726110e+42	1.066657e+43	7.401865e+43
1.012375e+02	g.ZTF	8.786823e-05	6.899246e+14	1.224898e+43	1.128173e+42	9.955705e+42	7.172876e+43
1.241847e+02	g.ZTF	5.735243e-05	6.899246e+14	7.995025e+42	1.504402e+42	6.466586e+42	5.374348e+43
2.200629e+02	g.ZTF	2.813143e-05	6.899246e+14	3.921569e+42	1.075623e+42	3.183523e+42	2.373119e+43
2.228143e+02	g.ZTF	4.828718e-05	6.899246e+14	6.731314e+42	1.042801e+42	5.464720e+42	4.068256e+43
2.255933e+02	g.ZTF	3.265817e-05	6.899246e+14	4.552604e+42	1.062113e+42	3.696580e+42	2.738955e+43
2.311087e+02	g.ZTF	4.715762e-05	6.899246e+14	6.573851e+42	1.599057e+42	5.336486e+42	3.981315e+43
2.366198e+02	g.ZTF	3.847263e-05	6.899246e+14	5.363149e+42	1.024818e+42	4.352047e+42	3.281748e+43
2.439681e+02	g.ZTF	2.759255e-05	6.899246e+14	3.846448e+42	7.854187e+41	3.121302e+42	2.353338e+43
2.466957e+02	g.ZTF	2.727921e-05	6.899246e+14	3.802768e+42	8.461989e+41	3.087408e+42	2.294518e+43
2.522234e+02	g.ZTF	2.342674e-05	6.899246e+14	3.265727e+42	6.725543e+41	2.651658e+42	1.965052e+43
2.577168e+02	g.ZTF	3.046435e-05	6.899246e+14	4.246781e+42	1.077599e+42	3.449198e+42	2.536037e+43
2.614437e+02	g.ZTF	2.996345e-05	6.899246e+14	4.176955e+42	8.983021e+41	3.391362e+42	2.517077e+43
2.614517e+02	g.ZTF	3.280589e-05	6.899246e+14	4.573196e+42	1.027324e+42	3.713072e+42	2.756005e+43
2.641764e+02	g.ZTF	2.066102e-05	6.899246e+14	2.880181e+42	6.878568e+41	2.338088e+42	1.743710e+43
2.642069e+02	g.ZTF	2.863333e-05	6.899246e+14	3.991534e+42	6.836225e+41	3.240266e+42	2.416577e+43
2.669345e+02	g.ZTF	2.657491e-05	6.899246e+14	3.704587e+42	5.353372e+41	3.007110e+42	2.247319e+43
2.697025e+02	g.ZTF	2.837082e-05	6.899246e+14	3.954939e+42	7.105249e+41	3.210332e+42	2.399090e+43
2.724824e+02	g.ZTF	2.230858e-05	6.899246e+14	3.109853e+42	6.219126e+41	2.521989e+42	1.936372e+43
2.752519e+02	g.ZTF	2.957412e-05	6.899246e+14	4.122682e+42	9.823177e+41	3.341047e+42	2.617915e+43
2.779676e+02	g.ZTF	2.435745e-05	6.899246e+14	3.395470e+42	6.245304e+41	2.749681e+42	2.202426e+43
2.807282e+02	g.ZTF	2.877079e-05	6.899246e+14	4.010697e+42	1.193528e+42	3.244923e+42	2.672303e+43
2.889541e+02	g.ZTF	2.521343e-05	6.899246e+14	3.514794e+42	8.938033e+41	2.834592e+42	2.584041e+43
2.944923e+02	g.ZTF	2.489040e-05	6.899246e+14	3.469763e+42	5.477550e+41	2.793550e+42	2.694375e+43
3.027791e+02	g.ZTF	1.737448e-05	6.899246e+14	2.422032e+42	6.208243e+41	1.946151e+42	2.010762e+43
3.055455e+02	g.ZTF	2.135757e-05	6.899246e+14	2.977281e+42	7.343551e+41	2.391813e+42	2.489391e+43
3.173656e+02	g.ZTF	1.811974e-05	6.899246e+14	2.525921e+42	5.046091e+41	2.027877e+42	2.161108e+43
3.247943e+02	g.ZTF	2.179876e-05	6.899246e+14	3.038784e+42	8.497228e+41	2.439617e+42	2.599899e+43
3.275300e+02	g.ZTF	2.055284e-05	6.899246e+14	2.865100e+42	6.905883e+41	2.300179e+42	2.451300e+43
3.302861e+02	g.ZTF	2.343106e-05	6.899246e+14	3.266328e+42	7.075756e+41	2.622295e+42	2.794579e+43
-3.280831e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.280827e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.162768e+42	0.000000e+00	0.000000e+00
-3.090708e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-3.090708e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-3.090708e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-3.090708e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-3.090708e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-3.090708e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-3.090708e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-3.090708e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-3.090706e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.090647e+42	0.000000e+00	0.000000e+00
-2.912449e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.912445e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.145071e+42	0.000000e+00	0.000000e+00
-2.810441e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.810441e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.810441e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.810441e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.810441e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.810441e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.810441e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.810441e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.810438e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.227615e+42	0.000000e+00	0.000000e+00
-2.726227e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.726222e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.140702e+42	0.000000e+00	0.000000e+00
-2.541684e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.541682e+01	r.ZTF	0.000000e+00	5.135300e+14	0.000000e+00	1.050673e+42	0.000000e+00	0.000000e+00
-2.264508e+01	r.ZTF	1.692982e-05	5.135300e+14	1.685340e+42	3.370303e+41	2.728804e+42	2.093426e+43
-1.447730e+01	r.ZTF	6.449594e-05	5.135300e+14	6.420479e+42	1.154311e+42	1.042743e+43	8.405470e+43
1.772004e+01	r.ZTF	1.691112e-04	5.135300e+14	1.683478e+43	1.550541e+42	2.724152e+43	2.069970e+44
2.042851e+01	r.ZTF	1.588007e-04	5.135300e+14	1.580838e+43	1.456006e+42	2.555190e+43	1.907502e+44
2.320417e+01	r.ZTF	1.467346e-04	5.135300e+14	1.460722e+43	1.345374e+42	2.358527e+43	1.731748e+44
2.595625e+01	r.ZTF	1.565930e-04	5.135300e+14	1.558861e+43	1.435764e+42	2.514241e+43	1.815344e+44
2.871325e+01	r.ZTF	1.555007e-04	5.135300e+14	1.547988e+43	1.548663e+42	2.493544e+43	1.766096e+44
3.151700e+01	r.ZTF	2.148485e-04	5.135300e+14	2.138787e+43	4.601675e+42	3.443728e+43	2.423227e+44
3.423419e+01	r.ZTF	1.206403e-04	5.135300e+14	1.200957e+43	1.312967e+42	1.934353e+43	1.368073e+44
3.979922e+01	r.ZTF	1.222623e-04	5.135300e+14	1.217103e+43	1.120994e+42	1.962401e+43	1.409984e+44
4.793631e+01	r.ZTF	1.001780e-04	5.135300e+14	9.972578e+42	1.072818e+42	1.610569e+43	1.186721e+44
4.794789e+01	r.ZTF	9.691977e-05	5.135300e+14	9.648226e+42	8.886344e+41	1.558189e+43	1.148162e+44
4.794829e+01	r.ZTF	8.083741e-05	5.135300e+14	8.047249e+42	8.165273e+41	1.299631e+43	9.576428e+43
4.887173e+01	r.ZTF	9.702695e-05	5.135300e+14	9.658895e+42	9.099805e+41	1.560120e+43	1.151962e+44
4.887215e+01	r.ZTF	6.826096e-05	5.135300e+14	6.795282e+42	7.903531e+41	1.097584e+43	8.104359e+43
5.353788e+01	r.ZTF	1.159878e-04	5.135300e+14	1.154642e+43	1.839847e+42	1.866378e+43	1.394119e+44
5.989550e+01	r.ZTF	1.059674e-04	5.135300e+14	1.054891e+43	1.287357e+42	1.706272e+43	1.287910e+44
6.258529e+01	r.ZTF	9.521215e-05	5.135300e+14	9.478235e+42	8.729777e+41	1.532115e+43	1.144920e+44
7.102374e+01	r.ZTF	1.052186e-04	5.135300e+14	1.047436e+43	1.308706e+42	1.688610e+43	1.210787e+44
7.544232e+01	r.ZTF	9.844924e-05	5.135300e+14	9.800483e+42	9.026578e+41	1.577357e+43	1.103100e+44
7.913805e+01	r.ZTF	8.845704e-05	5.135300e+14	8.805773e+42	8.110416e+41	1.415800e+43	9.750331e+43
8.188055e+01	r.ZTF	9.001863e-05	5.135300e+14	8.961227e+42	8.686661e+41	1.439361e+43	9.768540e+43
9.107154e+01	r.ZTF	8.349345e-05	5.135300e+14	8.311654e+42	8.710984e+41	1.332978e+43	8.847079e+43
2.411727e+02	r.ZTF	2.606228e-05	5.135300e+14	2.594463e+42	4.687130e+41	4.196026e+42	3.161442e+43
2.439403e+02	r.ZTF	2.651016e-05	5.135300e+14	2.639049e+42	6.412065e+41	4.268331e+42	3.218254e+43
2.614031e+02	r.ZTF	3.159166e-05	5.135300e+14	3.144905e+42	7.122651e+41	5.081292e+42	3.770292e+43


==> data/Varys.dat <==
#Varys
#Time, luminosity, and frequency, measured in TDE rest frame and corrected for Galactic extinction
#The flux (in Jy) is not corrected for Galactic extiction
#nu_kc=6.289e+14 Hz, t_peak=58543.40 MJD
#day_since_peak	band 	flux_Jy     	nu_rest     	lum         	err_lum     	lum_kc      	lum_bb      
7.071903e+01	UVW2 	2.222045e-05	1.672675e+15	1.478945e+43	1.225943e+42	6.116454e+42	2.099380e+43
8.537621e+01	UVW2 	1.848217e-05	1.672675e+15	1.230133e+43	2.265988e+42	5.971331e+42	1.827278e+43
8.538033e+01	UVM2 	1.866313e-05	1.508870e+15	1.130297e+43	5.205208e+42	5.132835e+42	1.570622e+43
8.534416e+01	UVW1 	3.247449e-05	1.343477e+15	1.701261e+43	2.350378e+42	7.553061e+42	2.311977e+43
8.534604e+01	U    	3.271041e-05	9.780769e+14	1.193750e+43	2.528815e+42	6.295421e+42	1.926986e+43
6.123426e+01	u.IOO	3.695310e-05	9.499864e+14	1.306947e+43	2.407485e+42	6.585617e+42	2.462643e+43
5.236587e+01	g.IOO	3.804444e-05	7.245458e+14	1.005093e+43	9.257251e+41	7.787329e+42	2.637758e+43
6.123329e+01	g.IOO	3.347273e-05	7.245458e+14	8.843137e+42	8.144830e+41	6.782798e+42	2.536391e+43
7.992875e+01	g.IOO	2.705772e-05	7.245458e+14	7.148359e+42	6.583882e+41	5.573900e+42	1.782077e+43
-1.863439e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.863439e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.863439e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.863439e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.863439e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.863439e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.863439e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.863439e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.863438e+01	g.ZTF	0.000000e+00	7.105970e+14	0.000000e+00	2.635518e+42	0.000000e+00	0.000000e+00
-1.504060e+01	g.ZTF	2.454097e-05	7.105970e+14	6.392730e+42	1.695721e+42	5.155417e+42	1.626215e+43
-3.569426e+00	g.ZTF	1.311148e-04	7.105970e+14	3.415437e+43	4.768933e+42	2.827683e+43	7.072861e+43
9.415423e-02	g.ZTF	1.322793e-04	7.105970e+14	3.445770e+43	5.445323e+42	2.884106e+43	6.666628e+43
3.584598e+00	g.ZTF	1.292920e-04	7.105970e+14	3.367955e+43	3.102002e+42	2.814369e+43	6.579073e+43
1.167214e+01	g.ZTF	1.162443e-04	7.105970e+14	3.028073e+43	3.056698e+42	2.518856e+43	6.082023e+43
2.230243e+01	g.ZTF	8.820472e-05	7.105970e+14	2.297663e+43	2.349011e+42	1.903767e+43	4.733305e+43
2.586205e+01	g.ZTF	7.086827e-05	7.105970e+14	1.846062e+43	2.537745e+42	1.527066e+43	3.844923e+43
2.849860e+01	g.ZTF	6.685468e-05	7.105970e+14	1.741511e+43	1.682122e+42	1.438622e+43	3.660764e+43
3.306916e+01	g.ZTF	6.166118e-05	7.105970e+14	1.606225e+43	2.202483e+42	1.319752e+43	3.506941e+43
3.567232e+01	g.ZTF	6.237518e-05	7.105970e+14	1.624824e+43	2.259743e+42	1.329988e+43	3.649200e+43
4.733232e+01	g.ZTF	3.951953e-05	7.105970e+14	1.029453e+43	2.467115e+42	8.302692e+42	2.616835e+43
4.991246e+01	g.ZTF	3.890199e-05	7.105970e+14	1.013366e+43	9.333446e+41	8.144046e+42	2.662719e+43
6.148046e+01	g.ZTF	3.433459e-05	7.105970e+14	8.943888e+42	1.217521e+42	7.103810e+42	2.652807e+43
6.503168e+01	g.ZTF	3.140883e-05	7.105970e+14	8.181753e+42	1.616402e+42	6.516614e+42	2.354183e+43
7.937034e+01	g.ZTF	2.402215e-05	7.105970e+14	6.257579e+42	1.012061e+42	5.037510e+42	1.618106e+43
8.193254e+01	g.ZTF	2.425559e-05	7.105970e+14	6.318389e+42	1.558449e+42	5.095644e+42	1.606787e+43
8.470239e+01	g.ZTF	2.539872e-05	7.105970e+14	6.616165e+42	1.233368e+42	5.348758e+42	1.646096e+43
-1.860878e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.860878e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.860878e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.860878e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.860878e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.860878e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.860878e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.860878e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.860877e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	2.464254e+42	0.000000e+00	0.000000e+00
-1.505947e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-1.505943e+01	r.ZTF	0.000000e+00	5.289170e+14	0.000000e+00	3.553233e+42	0.000000e+00	0.000000e+00
-3.594306e+00	r.ZTF	9.539021e-05	5.289170e+14	1.802163e+43	2.878268e+42	2.454674e+43	6.144263e+43
5.453429e-02	r.ZTF	1.090094e-04	5.289170e+14	2.059463e+43	1.896835e+42	2.769009e+43	6.399546e+43
3.677717e+00	r.ZTF	1.170102e-04	5.289170e+14	2.210619e+43	2.521227e+42	2.978333e+43	6.966388e+43
1.169240e+01	r.ZTF	1.056681e-04	5.289170e+14	1.996337e+43	2.221143e+42	2.703824e+43	6.529013e+43
1.517055e+01	r.ZTF	9.233871e-05	5.289170e+14	1.744512e+43	1.736693e+42	2.365150e+43	5.747360e+43
2.593084e+01	r.ZTF	7.932751e-05	5.289170e+14	1.498697e+43	1.380351e+42	2.043247e+43	5.145915e+43
3.308888e+01	r.ZTF	5.569085e-05	5.289170e+14	1.052141e+43	1.608636e+42	1.445818e+43	3.842736e+43
3.565206e+01	r.ZTF	4.860756e-05	5.289170e+14	9.183198e+42	1.999480e+42	1.267475e+43	3.476891e+43
3.833384e+01	r.ZTF	3.422818e-05	5.289170e+14	6.466570e+42	1.343658e+42	8.962802e+42	2.537235e+43
5.618214e+01	r.ZTF	3.352307e-05	5.289170e+14	6.333357e+42	1.317145e+42	9.016291e+42	3.219744e+43

